Delta Sum Learning: an approach for fast and global convergence in Gossip Learning

Federated Learning is a popular approach for distributed learning due to its security and computational benefits. With the advent of powerful devices in the network edge, Gossip Learning further decentralizes Federated Learning by removing centralized integration and relying fully on peer to peer updates. However, the averaging methods generally used in both Federated and Gossip Learning are not ideal for model accuracy and global convergence. Additionally, there are few options to deploy Learning workloads in the edge as part of a larger application using a declarative approach such as Kubernetes manifests. This paper proposes Delta Sum Learning as a method to improve the basic aggregation operation in Gossip Learning, and implements it in a decentralized orchestration framework based on Open Application Model, which allows for dynamic node discovery and intent-driven deployment of multi-workload applications. Evaluation results show that Delta Sum performance is on par with alternative integration methods for 10 node topologies, but results in a 58% lower global accuracy drop when scaling to 50 nodes. Overall, it shows strong global convergence and a logarithmic loss of accuracy with increasing topology size compared to a linear loss for alternatives under limited connectivity.

==> data/f10-e1metrics_average_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.7649000287055969,0.7962999939918518,0.8170999884605408,0.7626031041145325,0.7809349298477173,0.7983501553535461
1,0.8779000043869019,0.8882499933242798,0.895799994468689,0.8588451147079468,0.8794683814048767,0.8945921063423157
2,0.9133999943733216,0.9177500009536743,0.9218999743461608,0.8955087065696716,0.9124656319618225,0.9330888986587524
3,0.9236000180244446,0.9310500025749207,0.9387000203132628,0.9055911898612976,0.9294225573539734,0.9422548413276672
4,0.9323999881744384,0.9418500065803528,0.944000005722046,0.9184234738349916,0.9404216408729554,0.9532539248466492
5,0.9455000162124634,0.947050005197525,0.9491000175476074,0.9321722984313964,0.9486709535121918,0.95875346660614
6,0.9484000205993652,0.9512500166893005,0.9527999758720398,0.9367552995681764,0.9500458538532257,0.9624198079109192
7,0.9527000188827516,0.9546499848365784,0.957099974155426,0.9376718401908876,0.9537121951580048,0.9679193496704102
8,0.9546999931335448,0.9572499990463257,0.96069997549057,0.9477543830871582,0.9587534368038177,0.969752550125122
9,0.9567999839782716,0.9605000019073486,0.9623000025749208,0.9431713819503784,0.95875346660614,0.9706690907478333
10,0.9503999948501588,0.955700010061264,0.9621999859809875,0.9340054988861084,0.9564619660377502,0.969752550125122
11,0.9567000269889832,0.9600500166416168,0.9645000100135804,0.9486709237098694,0.9564619660377502,0.9715856909751892
12,0.9580000042915344,0.9623500108718872,0.967199981212616,0.9495875239372252,0.9628781080245972,0.9770852327346802
13,0.9632999897003174,0.9645000100135804,0.966099977493286,0.9560036659240724,0.9660861790180206,0.975252091884613
14,0.9632999897003174,0.9662500023841858,0.9703999757766724,0.9560036659240724,0.9642530083656312,0.978918433189392
15,0.9661999940872192,0.9670000076293945,0.9710999727249146,0.9550870656967164,0.9670027494430542,0.9770852327346802
16,0.9664000272750854,0.967849999666214,0.971400022506714,0.9605866074562072,0.9679193496704102,0.9761686325073242
17,0.9678000211715698,0.9689500033855438,0.9735999703407288,0.9569202661514282,0.9683776497840881,0.978001832962036
18,0.965399980545044,0.9694499969482422,0.9746999740600586,0.95875346660614,0.9670027494430542,0.980751633644104
19,0.9678000211715698,0.9700499773025513,0.973699986934662,0.9633364081382751,0.9679193496704102,0.978918433189392
20,0.9710000157356262,0.9726999998092651,0.9740999937057496,0.9615032076835632,0.9729605913162231,0.986251175403595
21,0.9718999862670898,0.9729499816894531,0.975600004196167,0.9615032076835632,0.9725022912025452,0.9835013747215272
22,0.972000002861023,0.9738999903202057,0.9768999814987184,0.9642530083656312,0.9725022912025452,0.985334575176239
23,0.9721999764442444,0.9742500185966492,0.976199984550476,0.9642530083656312,0.9725022912025452,0.986251175403595
24,0.971400022506714,0.9741500020027161,0.9765999913215636,0.9642530083656312,0.9715856909751892,0.9825847744941713
25,0.9729999899864196,0.9749000072479248,0.9767000079154968,0.9670027494430542,0.9747937917709351,0.986251175403595
26,0.9731000065803528,0.9746000170707703,0.9767000079154968,0.9624198079109192,0.9734188914299012,0.985334575176239
27,0.9728000164031982,0.9750500023365021,0.9789000153541564,0.9651695489883424,0.9747937619686127,0.9816681742668152
28,0.9732999801635742,0.9751000106334686,0.9776999950408936,0.9651695489883424,0.9743354916572572,0.9825847744941713
29,0.973200023174286,0.9757499992847443,0.9781000018119812,0.9660861492156982,0.9734188914299011,0.9844179749488832
30,0.974399983882904,0.9786999821662904,0.9800999760627748,0.9670027494430542,0.9775435328483582,0.985334575176239
31,0.9746000170707704,0.9775499999523163,0.9789999723434448,0.9660861492156982,0.9729605913162231,0.9835013747215272
32,0.975600004196167,0.978300005197525,0.980400025844574,0.9660861492156982,0.9770852327346802,0.988084316253662
33,0.9760000109672546,0.9784500002861024,0.9807999730110168,0.9670027494430542,0.9761686623096466,0.9844179749488832
34,0.9771999716758728,0.9778000116348268,0.9800000190734864,0.9633364081382751,0.978918433189392,0.989000916481018
35,0.9763000011444092,0.978549987077713,0.9797000288963318,0.9642530083656312,0.9761686623096466,0.988084316253662
36,0.9757000207901,0.9782000184059144,0.97979998588562,0.968835949897766,0.9775435328483582,0.986251175403595
37,0.9771000146865844,0.9782499969005585,0.97979998588562,0.9660861492156982,0.978001832962036,0.9871677160263062
38,0.9753000140190125,0.9778999984264374,0.9801999926567078,0.969752550125122,0.9780018329620361,0.985334575176239
39,0.9749000072479248,0.9784500002861024,0.9805999994277954,0.9660861492156982,0.9766269326210022,0.985334575176239
40,0.9789999723434448,0.9814500212669373,0.9825999736785888,0.9706690907478333,0.979835033416748,0.989000916481018
41,0.9786999821662904,0.9799500107765198,0.9814000129699708,0.9734188914299012,0.9802933037281036,0.986251175403595
42,0.977400004863739,0.9800000190734863,0.9824000000953674,0.969752550125122,0.9784601330757141,0.989917516708374
43,0.9789000153541564,0.9805999994277954,0.9819999933242798,0.9679193496704102,0.979835033416748,0.9871677160263062
44,0.9782000184059144,0.9810000061988831,0.9824000000953674,0.9706690907478333,0.9793767333030701,0.986251175403595
45,0.977400004863739,0.980650007724762,0.982200026512146,0.9715856909751892,0.980751633644104,0.989917516708374
46,0.978600025177002,0.9798000156879425,0.9818999767303468,0.9706690907478333,0.9807516038417816,0.988084316253662
47,0.97680002450943,0.980100005865097,0.9818999767303468,0.9725022912025452,0.979835033416748,0.988084316253662
48,0.9789000153541564,0.9807499945163727,0.9821000099182128,0.9725022912025452,0.9793767333030701,0.989000916481018
49,0.977500021457672,0.9802000224590302,0.9821000099182128,0.9706690907478333,0.978001832962036,0.986251175403595
50,0.980400025844574,0.983299970626831,0.984499990940094,0.9761686325073242,0.9821264743804932,0.989000916481018
51,0.9800999760627748,0.9822500050067902,0.9842000007629396,0.9734188914299012,0.9807516038417816,0.988084316253662
52,0.9803000092506408,0.9817500114440918,0.9847000241279602,0.9734188914299012,0.9816681742668152,0.989000916481018
53,0.979300022125244,0.9821999967098236,0.984000027179718,0.9715856909751892,0.980751633644104,0.989000916481018
54,0.980400025844574,0.9824499785900116,0.9842000007629396,0.9706690907478333,0.9812099039554596,0.99083411693573
55,0.980400025844574,0.9821500182151794,0.9836999773979188,0.975252091884613,0.980293333530426,0.9871677160263062
56,0.9807000160217284,0.9822500050067902,0.9843000173568726,0.9743354916572572,0.9812099039554596,0.988084316253662
57,0.9785000085830688,0.9813500046730042,0.983299970626831,0.9734188914299012,0.9825847744941713,0.989917516708374
58,0.980400025844574,0.9816499948501587,0.9840999841690063,0.9715856909751892,0.979835033416748,0.989000916481018
59,0.9805999994277954,0.981550008058548,0.9836000204086304,0.9715856909751892,0.9789184331893921,0.988084316253662
60,0.9818000197410583,0.9842000007629395,0.9855999946594238,0.9706690907478333,0.9844179749488832,0.989917516708374
61,0.9810000061988832,0.9836499989032745,0.98580002784729,0.9734188914299012,0.984876275062561,0.989000916481018
62,0.9810000061988832,0.9830999970436096,0.9850000143051147,0.9743354916572572,0.9844179749488832,0.988084316253662
63,0.9804999828338624,0.9836499989032745,0.9847000241279602,0.9770852327346802,0.9839596748352052,0.988084316253662
64,0.9807000160217284,0.9831999838352203,0.9847999811172484,0.9725022912025452,0.9835013747215272,0.99083411693573
65,0.9805999994277954,0.9835500121116638,0.9846000075340272,0.9734188914299012,0.9830430746078492,0.989917516708374
66,0.9807999730110168,0.9833499789237976,0.9853000044822692,0.9725022912025452,0.9825847744941711,0.989917516708374
67,0.981599986553192,0.9834999740123749,0.9851999878883362,0.9743354916572572,0.9812099039554596,0.988084316253662
68,0.9793999791145324,0.9822999835014343,0.9836999773979188,0.9770852327346802,0.980751633644104,0.989000916481018
69,0.9805999994277954,0.9825000166893004,0.9836000204086304,0.9715856909751892,0.9830430746078492,0.989917516708374
70,0.9830999970436096,0.98539999127388,0.9872999787330629,0.978001832962036,0.985334575176239,0.991750717163086
71,0.9829999804496764,0.9846999943256378,0.9854000210762024,0.9761686325073242,0.9867094457149506,0.989000916481018
72,0.9814000129699708,0.9842999875545502,0.9861000180244446,0.978001832962036,0.9835013747215272,0.989917516708374
73,0.9829000234603882,0.9845499992370605,0.9860000014305116,0.978918433189392,0.985334575176239,0.991750717163086
74,0.9825000166893004,0.9839499890804291,0.98580002784729,0.9715856909751892,0.9839596748352052,0.989000916481018
75,0.9817000031471252,0.9846500158309937,0.98580002784729,0.978918433189392,0.9835013747215272,0.991750717163086
76,0.982699990272522,0.9841500222682953,0.9861999750137328,0.978001832962036,0.9825847744941713,0.989917516708374
77,0.983299970626831,0.9844500124454498,0.9851999878883362,0.979835033416748,0.984876275062561,0.99083411693573
78,0.9824000000953674,0.9839999973773956,0.9851999878883362,0.978918433189392,0.9839596748352052,0.991750717163086
79,0.9811000227928162,0.9833999872207642,0.9861000180244446,0.978001832962036,0.9839596748352052,0.989000916481018
80,0.9850000143051147,0.9868499934673309,0.9882000088691713,0.9770852327346802,0.9867094457149506,0.991750717163086
81,0.9843000173568726,0.9860499799251556,0.9868000149726868,0.9734188914299012,0.9871677458286285,0.989917516708374
82,0.9837999939918518,0.9850000143051147,0.9872999787330629,0.978001832962036,0.985334575176239,0.989000916481018
83,0.982699990272522,0.9850499927997588,0.986299991607666,0.9734188914299012,0.985334575176239,0.989000916481018
84,0.9836000204086304,0.9851999878883362,0.9860000014305116,0.9743354916572572,0.9867094457149506,0.989917516708374
85,0.9830999970436096,0.9850499927997589,0.9865000247955322,0.975252091884613,0.986251175403595,0.9926672577857972
86,0.983299970626831,0.9854999780654908,0.9871000051498412,0.978001832962036,0.9844179749488832,0.989917516708374
87,0.982200026512146,0.9841499924659729,0.9861999750137328,0.9734188914299012,0.9844179749488832,0.99083411693573
88,0.9821000099182128,0.9848499894142151,0.9872000217437744,0.9770852327346802,0.985792875289917,0.991750717163086
89,0.981599986553192,0.9836499989032745,0.9850000143051147,0.975252091884613,0.9835013747215272,0.9926672577857972
90,0.9847000241279602,0.9871500134468079,0.9883999824523926,0.978918433189392,0.988084316253662,0.9926672577857972
91,0.984499990940094,0.9865500032901764,0.988099992275238,0.979835033416748,0.98854261636734,0.991750717163086
92,0.9840999841690063,0.9857999980449677,0.987600028514862,0.980751633644104,0.984876275062561,0.989917516708374
93,0.9825999736785888,0.9857000112533569,0.9868000149726868,0.979835033416748,0.984876275062561,0.99083411693573
94,0.983299970626831,0.9854499995708466,0.987600028514862,0.979835033416748,0.985792875289917,0.989917516708374
95,0.9839000105857848,0.9853000044822693,0.9865999817848206,0.975252091884613,0.985334575176239,0.99083411693573
96,0.9840999841690063,0.9856000244617462,0.9872999787330629,0.975252091884613,0.984876275062561,0.989000916481018
97,0.9830999970436096,0.9849500060081482,0.9876999855041504,0.9770852327346802,0.9867094457149506,0.991750717163086
98,0.984000027179718,0.9850000143051147,0.9868999719619752,0.9770852327346802,0.985334575176239,0.99083411693573
99,0.9836999773979188,0.9851999878883362,0.9865999817848206,0.9770852327346802,0.985792875289917,0.9926672577857972
100,0.9850000143051147,0.987500011920929,0.9883000254631042,0.9761686325073242,0.988084316253662,0.991750717163086
101,0.9847999811172484,0.9860000014305116,0.988099992275238,0.978001832962036,0.985792875289917,0.991750717163086
102,0.9853000044822692,0.9864500164985657,0.9879000186920166,0.978001832962036,0.988084316253662,0.99083411693573
103,0.9851999878883362,0.9864999949932098,0.9876999855041504,0.978918433189392,0.986251175403595,0.989917516708374
104,0.9839000105857848,0.9865500032901764,0.9872999787330629,0.978001832962036,0.9871677160263062,0.991750717163086
105,0.9839000105857848,0.9856500029563904,0.987500011920929,0.979835033416748,0.986251175403595,0.989000916481018
106,0.9833999872207642,0.9860499799251556,0.9878000020980836,0.978918433189392,0.9867094457149506,0.989917516708374
107,0.9835000038146972,0.9862000048160554,0.9876999855041504,0.978001832962036,0.985792875289917,0.991750717163086
108,0.9835000038146972,0.9857499897480011,0.987500011920929,0.9761686325073242,0.9867094457149506,0.989917516708374
109,0.9839000105857848,0.9854499995708466,0.9866999983787536,0.978001832962036,0.986251175403595,0.9926672577857972
110,0.9854999780654908,0.9882000088691713,0.9890999794006348,0.9770852327346802,0.9880843162536621,0.9926672577857972
111,0.98580002784729,0.9870499968528748,0.9883999824523926,0.9816681742668152,0.989000916481018,0.991750717163086
112,0.9860000014305116,0.9873000085353851,0.9884999990463256,0.978918433189392,0.98854261636734,0.9926672577857972
113,0.9837999939918518,0.986299991607666,0.987600028514862,0.978001832962036,0.9867094457149506,0.99083411693573
114,0.9854000210762024,0.9865500032901764,0.987500011920929,0.979835033416748,0.9876260161399841,0.99083411693573
115,0.9847999811172484,0.9866999983787536,0.9879000186920166,0.978001832962036,0.986251175403595,0.99083411693573
116,0.984499990940094,0.9859499931335449,0.988099992275238,0.9770852327346802,0.9844179749488831,0.99083411693573
117,0.9843999743461608,0.9866999983787537,0.988099992275238,0.978918433189392,0.9867094457149506,0.989000916481018
118,0.9847999811172484,0.9860999882221222,0.987600028514862,0.978001832962036,0.986251175403595,0.9926672577857972
119,0.9840999841690063,0.986050009727478,0.9876999855041504,0.9816681742668152,0.986251175403595,0.989000916481018
120,0.9851999878883362,0.9884499907493591,0.989300012588501,0.979835033416748,0.989459216594696,0.991750717163086
121,0.9855999946594238,0.9872500002384186,0.9884999990463256,0.979835033416748,0.9862511456012726,0.989000916481018
122,0.9860000014305116,0.9871000051498412,0.9886000156402588,0.980751633644104,0.986251175403595,0.9926672577857972
123,0.9860000014305116,0.9873999953269958,0.9890999794006348,0.9835013747215272,0.9871677160263062,0.99083411693573
124,0.984499990940094,0.9871000051498413,0.9886999726295472,0.9816681742668152,0.988084316253662,0.989917516708374
125,0.9850999712944032,0.9868000149726868,0.9883000254631042,0.978001832962036,0.9876260161399841,0.99083411693573
126,0.9848999977111816,0.9873500168323517,0.9886000156402588,0.978001832962036,0.9876260161399841,0.989917516708374
127,0.9843000173568726,0.9868500232696533,0.9897000193595886,0.979835033416748,0.9867094457149506,0.99083411693573
128,0.9840999841690063,0.9871000051498413,0.9884999990463256,0.979835033416748,0.985334575176239,0.99083411693573
129,0.9853000044822692,0.9870000183582306,0.9876999855041504,0.978001832962036,0.9867094457149506,0.989000916481018
130,0.9868999719619752,0.9891000092029572,0.9901000261306764,0.980751633644104,0.989000916481018,0.994500458240509
131,0.9860000014305116,0.9874500036239624,0.9890999794006348,0.9825847744941713,0.989917516708374,0.9935838580131532
132,0.9855999946594238,0.9869999885559082,0.9886999726295472,0.979835033416748,0.989459216594696,0.991750717163086
133,0.98580002784729,0.9872500002384186,0.9883000254631042,0.9816681742668152,0.9880843162536621,0.9935838580131532
134,0.9855999946594238,0.9875499904155731,0.9890000224113464,0.9816681742668152,0.9880843162536621,0.99083411693573
135,0.9847999811172484,0.987500011920929,0.9886000156402588,0.978001832962036,0.9871677458286285,0.991750717163086
136,0.9861000180244446,0.9871000051498413,0.9886000156402588,0.980751633644104,0.9871677160263062,0.989917516708374
137,0.98580002784729,0.9870000183582306,0.989199995994568,0.978918433189392,0.9867094457149506,0.99083411693573
138,0.9851999878883362,0.987099975347519,0.9882000088691713,0.978918433189392,0.9867094457149506,0.989917516708374
139,0.9853000044822692,0.9861499965190887,0.9886000156402588,0.9816681742668152,0.988084316253662,0.991750717163086
140,0.9871000051498412,0.9890000224113464,0.9901999831199646,0.980751633644104,0.989000916481018,0.9926672577857972
141,0.9853000044822692,0.9880500137805939,0.9896000027656556,0.979835033416748,0.9890009164810181,0.9935838580131532
142,0.9866999983787536,0.9876500070095062,0.989400029182434,0.9835013747215272,0.989459216594696,0.991750717163086
143,0.9865000247955322,0.9877000153064728,0.989300012588501,0.9816681742668152,0.98854261636734,0.9935838580131532
144,0.9853000044822692,0.9875999987125397,0.9890999794006348,0.9816681742668152,0.989917516708374,0.9935838580131532
145,0.9857000112533568,0.9874000251293182,0.9886000156402588,0.978918433189392,0.9867094457149506,0.991750717163086
146,0.9850999712944032,0.9871500134468078,0.9886999726295472,0.9816681742668152,0.989917516708374,0.991750717163086
147,0.9853000044822692,0.9868499934673309,0.989400029182434,0.9835013747215272,0.9876260161399841,0.991750717163086
148,0.9853000044822692,0.9874000251293182,0.9884999990463256,0.979835033416748,0.9867094457149506,0.989917516708374
149,0.9860000014305116,0.9874500036239624,0.9887999892234802,0.9816681742668152,0.9871677160263062,0.991750717163086
150,0.986299991607666,0.9890000224113464,0.9901999831199646,0.980751633644104,0.989917516708374,0.994500458240509
151,0.9861999750137328,0.9885999858379364,0.989199995994568,0.980751633644104,0.989000916481018,0.9926672577857972
152,0.9865000247955322,0.9881500005722046,0.9896000027656556,0.980751633644104,0.98854261636734,0.991750717163086
153,0.9860000014305116,0.9884499907493591,0.9897000193595886,0.978918433189392,0.98854261636734,0.991750717163086
154,0.9864000082015992,0.9880499839782715,0.9894999861717224,0.978918433189392,0.989000916481018,0.991750717163086
155,0.9865000247955322,0.9876999855041504,0.989300012588501,0.9825847744941713,0.989000916481018,0.9926672577857972
156,0.9864000082015992,0.9881500005722046,0.9890999794006348,0.980751633644104,0.9867094457149506,0.99083411693573
157,0.98580002784729,0.9879499971866608,0.9894999861717224,0.9816681742668152,0.9871677160263062,0.991750717163086
158,0.9851999878883362,0.9879499971866608,0.9889000058174132,0.9835013747215272,0.9876260161399841,0.99083411693573
159,0.9860000014305116,0.9876500070095062,0.9882000088691713,0.979835033416748,0.9867094457149506,0.989917516708374
160,0.9879999756813048,0.9896000027656556,0.9904000163078308,0.9835013747215272,0.989917516708374,0.9926672577857972
161,0.9868999719619752,0.9892000257968903,0.9901999831199646,0.9844179749488832,0.989000916481018,0.991750717163086
162,0.9871000051498412,0.9882000088691711,0.9896000027656556,0.9825847744941713,0.989000916481018,0.9926672577857972
163,0.9869999885559082,0.9882000088691711,0.9890999794006348,0.9844179749488832,0.988084316253662,0.99083411693573
164,0.9868999719619752,0.9884999990463257,0.989400029182434,0.9816681742668152,0.989000916481018,0.9926672577857972
165,0.98580002784729,0.9883000254631042,0.989300012588501,0.9835013747215272,0.9876260161399841,0.9935838580131532
166,0.9865999817848206,0.9877499938011169,0.9890999794006348,0.9825847744941713,0.9871677160263062,0.991750717163086
167,0.9861999750137328,0.9876500070095062,0.9889000058174132,0.978918433189392,0.9880843162536621,0.9935838580131532
168,0.9871000051498412,0.9877499938011169,0.989199995994568,0.9816681742668152,0.9871677160263062,0.9926672577857972
169,0.9861999750137328,0.987500011920929,0.9883999824523926,0.980751633644104,0.9890009164810181,0.99083411693573
170,0.9872000217437744,0.9896000027656555,0.9904999732971193,0.9844179749488832,0.989917516708374,0.9935838580131532
171,0.9866999983787536,0.9887499809265137,0.9900000095367432,0.9835013747215272,0.988084316253662,0.9935838580131532
172,0.9871000051498412,0.9882500171661377,0.9897000193595886,0.9825847744941713,0.9876260161399841,0.9926672577857972
173,0.9869999885559082,0.9885999858379364,0.9897000193595886,0.978918433189392,0.989000916481018,0.9935838580131532
174,0.9850999712944032,0.9882499873638152,0.9897000193595886,0.980751633644104,0.988084316253662,0.9935838580131532
175,0.9871000051498412,0.9877499938011169,0.9890999794006348,0.9835013747215272,0.9876260161399841,0.99083411693573
176,0.9861999750137328,0.9880000054836273,0.989799976348877,0.9844179749488832,0.98854261636734,0.991750717163086
177,0.9855999946594238,0.9879499971866608,0.9890000224113464,0.9816681742668152,0.988084316253662,0.991750717163086
178,0.98580002784729,0.9876999855041504,0.9889000058174132,0.978918433189392,0.98854261636734,0.991750717163086
179,0.9861000180244446,0.9875499904155731,0.9883999824523926,0.978918433189392,0.9867094457149506,0.99083411693573
180,0.9876999855041504,0.9898499846458435,0.991100013256073,0.9825847744941713,0.990375816822052,0.9935838580131532
181,0.9869999885559082,0.988999992609024,0.9904000163078308,0.9835013747215272,0.98854261636734,0.991750717163086
182,0.9873999953269958,0.9889499843120575,0.9905999898910522,0.986251175403595,0.989459216594696,0.991750717163086
183,0.987600028514862,0.9881500005722046,0.98989999294281,0.9835013747215272,0.989000916481018,0.99083411693573
184,0.9868000149726868,0.98785001039505,0.9894999861717224,0.9844179749488832,0.989000916481018,0.99083411693573
185,0.9857000112533568,0.9883500039577484,0.989400029182434,0.9825847744941713,0.9890009164810181,0.991750717163086
186,0.9861999750137328,0.9882999956607819,0.9890000224113464,0.9825847744941713,0.9867094457149506,0.989917516708374
187,0.9865999817848206,0.9880000054836273,0.989199995994568,0.9835013747215272,0.9880843162536621,0.991750717163086
188,0.9865999817848206,0.9879499971866608,0.989400029182434,0.9825847744941713,0.988084316253662,0.99083411693573
189,0.9868000149726868,0.9878999888896942,0.989199995994568,0.9825847744941713,0.988084316253662,0.9935838580131532
190,0.9879000186920166,0.9898499846458435,0.9908000230789183,0.9816681742668152,0.98854261636734,0.9926672577857972
191,0.987600028514862,0.9893999993801117,0.9907000064849854,0.9835013747215272,0.989917516708374,0.9935838580131532
192,0.9878000020980836,0.989300012588501,0.9904999732971193,0.986251175403595,0.990375816822052,0.991750717163086
193,0.9879999756813048,0.9887499809265137,0.9902999997138976,0.9825847744941713,0.989000916481018,0.991750717163086
194,0.9872000217437744,0.9891000092029572,0.9901000261306764,0.985334575176239,0.9876260161399841,0.9935838580131532
195,0.9868000149726868,0.988649994134903,0.989400029182434,0.985334575176239,0.9890009164810181,0.995417058467865
196,0.9866999983787536,0.9882000088691713,0.989799976348877,0.9825847744941713,0.989000916481018,0.9926672577857972
197,0.9872000217437744,0.9886500239372253,0.989799976348877,0.9844179749488832,0.988084316253662,0.9926672577857972
198,0.9861000180244446,0.9880500137805939,0.9896000027656556,0.9816681742668152,0.989459216594696,0.9926672577857972
199,0.986299991607666,0.9887000024318694,0.9894999861717224,0.9825847744941713,0.989917516708374,0.991750717163086
200,0.989199995994568,0.9906499981880188,0.9911999702453612,0.9835013747215272,0.991292417049408,0.9926672577857972
201,0.9900000095367432,0.9903500080108643,0.9915000200271606,0.9844179749488832,0.991292417049408,0.9926672577857972
202,0.9901999831199646,0.9908500015735626,0.9912999868392944,0.985334575176239,0.991292417049408,0.9935838580131532
203,0.9905999898910522,0.99099999666214,0.991599977016449,0.986251175403595,0.991292417049408,0.994500458240509
204,0.9902999997138976,0.9912499785423279,0.9914000034332277,0.986251175403595,0.991292417049408,0.995417058467865
205,0.9904000163078308,0.991100013256073,0.9914000034332277,0.986251175403595,0.991750717163086,0.994500458240509
206,0.9907000064849854,0.99099999666214,0.991100013256073,0.9871677160263062,0.991292417049408,0.9935838580131532
207,0.9908000230789183,0.991100013256073,0.9914000034332277,0.986251175403595,0.99083411693573,0.9935838580131532
208,0.9905999898910522,0.9910500049591064,0.9911999702453612,0.986251175403595,0.991750717163086,0.994500458240509
209,0.9908999800682068,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.994500458240509
210,0.99099999666214,0.991100013256073,0.9912999868392944,0.9871677160263062,0.991750717163086,0.994500458240509
211,0.99099999666214,0.991100013256073,0.9912999868392944,0.988084316253662,0.991750717163086,0.994500458240509
212,0.99099999666214,0.991100013256073,0.9911999702453612,0.988084316253662,0.991750717163086,0.994500458240509
213,0.991100013256073,0.9911499917507172,0.9911999702453612,0.988084316253662,0.991292417049408,0.994500458240509
214,0.99099999666214,0.991100013256073,0.9911999702453612,0.9871677160263062,0.991292417049408,0.994500458240509
215,0.99099999666214,0.991100013256073,0.9911999702453612,0.988084316253662,0.991750717163086,0.995417058467865
216,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.994500458240509
217,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.994500458240509
218,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
219,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.994500458240509
220,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
221,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
222,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
223,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
224,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
225,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
226,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
227,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
228,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
229,0.991100013256073,0.991100013256073,0.9911999702453612,0.988084316253662,0.991292417049408,0.995417058467865
230,0.991100013256073,0.991100013256073,0.991100013256073,0.988084316253662,0.991292417049408,0.995417058467865
231,0.991100013256073,0.991100013256073,0.991100013256073,0.988084316253662,0.991292417049408,0.995417058467865
232,0.991100013256073,0.991100013256073,0.991100013256073,0.988084316253662,0.991292417049408,0.995417058467865
233,0.991100013256073,0.991100013256073,0.991100013256073,0.988084316253662,0.991292417049408,0.995417058467865
234,0.991100013256073,0.991100013256073,0.991100013256073,0.988084316253662,0.99083411693573,0.991750717163086


==> data/f10-e1metrics_deltacorr_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.7649000287055969,0.7962999939918518,0.8170999884605408,0.7626031041145325,0.7809349298477173,0.7983501553535461
1,0.8779000043869019,0.8882499933242798,0.895799994468689,0.8588451147079468,0.8794683814048767,0.8945921063423157
2,0.9133999943733216,0.9177500009536743,0.9218999743461608,0.8955087065696716,0.9124656319618225,0.9330888986587524
3,0.9236000180244446,0.9310500025749207,0.9387000203132628,0.9055911898612976,0.9294225573539734,0.9422548413276672
4,0.9323999881744384,0.9418500065803528,0.944000005722046,0.9184234738349916,0.9404216408729554,0.9532539248466492
5,0.9455000162124634,0.947050005197525,0.9491000175476074,0.9321722984313964,0.9486709535121918,0.95875346660614
6,0.9484000205993652,0.9512500166893005,0.9527999758720398,0.9367552995681764,0.9500458538532257,0.9624198079109192
7,0.9527000188827516,0.9546499848365784,0.957099974155426,0.9376718401908876,0.9537121951580048,0.9679193496704102
8,0.9546999931335448,0.9572499990463257,0.96069997549057,0.9477543830871582,0.9587534368038177,0.969752550125122
9,0.9567999839782716,0.9605000019073486,0.9623000025749208,0.9431713819503784,0.95875346660614,0.9706690907478333
10,0.9319999814033508,0.9519000053405762,0.958899974822998,0.9312557578086852,0.9486709535121918,0.9670027494430542
11,0.948300004005432,0.9571499824523926,0.9635000228881836,0.9422548413276672,0.9541704952716827,0.9715856909751892
12,0.9528999924659728,0.959850013256073,0.9645000100135804,0.9440879821777344,0.9582951664924622,0.9715856909751892
13,0.9588000178337096,0.9617500007152557,0.965399980545044,0.9514207243919371,0.9624198079109192,0.969752550125122
14,0.9621999859809875,0.9645000100135803,0.9677000045776368,0.9523373246192932,0.9605866074562072,0.978001832962036
15,0.9628999829292296,0.9654499888420105,0.9690999984741212,0.9541704654693604,0.9651695787906647,0.978001832962036
16,0.9649999737739564,0.9668000042438507,0.9706000089645386,0.9569202661514282,0.9656278491020203,0.978001832962036
17,0.9663000106811525,0.9680500030517578,0.9724000096321106,0.95875346660614,0.9633363783359528,0.9770852327346802
18,0.9646999835968018,0.9690000116825104,0.9728999733924866,0.9569202661514282,0.9670027494430542,0.979835033416748
19,0.9678000211715698,0.9702000021934509,0.9728999733924866,0.9615032076835632,0.9651695489883424,0.978001832962036
20,0.963699996471405,0.9690999984741212,0.9728000164031982,0.9569202661514282,0.9683776497840881,0.986251175403595
21,0.967199981212616,0.9708999991416932,0.9740999937057496,0.9596700072288512,0.9679193496704102,0.9825847744941713
22,0.9672999978065492,0.9715999960899353,0.975600004196167,0.9615032076835632,0.9706690907478333,0.9835013747215272
23,0.9690999984741212,0.9722000062465668,0.9758999943733216,0.9605866074562072,0.9711273908615112,0.9816681742668152
24,0.9682000279426576,0.9726000130176544,0.975600004196167,0.9633364081382751,0.9683776497840881,0.9825847744941713
25,0.9702000021934508,0.97325000166893,0.975499987602234,0.9642530083656312,0.9715856909751892,0.9871677160263062
26,0.9704999923706056,0.973450005054474,0.9761000275611876,0.9651695489883424,0.9711273908615112,0.989000916481018
27,0.972000002861023,0.9744000136852264,0.9785000085830688,0.9624198079109192,0.9720439910888672,0.980751633644104
28,0.9700999855995178,0.9744499921798706,0.9775999784469604,0.9642530083656312,0.9734188914299012,0.9825847744941713
29,0.9710999727249146,0.974399983882904,0.9779000282287598,0.9642530083656312,0.9715856909751892,0.9835013747215272
30,0.9732999801635742,0.9766499996185303,0.979200005531311,0.9642530083656312,0.9743354916572571,0.9835013747215272
31,0.9735999703407288,0.9763000011444092,0.977299988269806,0.9706690907478333,0.9743354916572572,0.988084316253662
32,0.9746000170707704,0.9769499897956848,0.9797000288963318,0.9651695489883424,0.9761686623096466,0.99083411693573
33,0.975600004196167,0.9763000011444092,0.979099988937378,0.969752550125122,0.9738771915435792,0.986251175403595
34,0.9747999906539916,0.9767999947071075,0.9796000123023988,0.9642530083656312,0.9738771617412567,0.9844179749488832
35,0.9746000170707704,0.9773499965667725,0.9797000288963318,0.9660861492156982,0.9775435626506805,0.9844179749488832
36,0.9742000102996826,0.977299988269806,0.9796000123023988,0.9679193496704102,0.9761686623096466,0.985334575176239
37,0.9747999906539916,0.9772500097751617,0.9789999723434448,0.9651695489883424,0.9775435328483582,0.988084316253662
38,0.9732999801635742,0.9774500131607056,0.9804999828338624,0.968835949897766,0.9747937917709351,0.9844179749488832
39,0.9751999974250792,0.9777499735355377,0.9807000160217284,0.968835949897766,0.9775435328483582,0.9835013747215272
40,0.9771999716758728,0.9805999994277954,0.982200026512146,0.969752550125122,0.978460133075714,0.989000916481018
41,0.977400004863739,0.9789499938488007,0.9812999963760376,0.9715856909751892,0.9793767333030701,0.9835013747215272
42,0.97680002450943,0.9788500070571899,0.9818000197410583,0.968835949897766,0.9761686325073242,0.989000916481018
43,0.9782999753952026,0.9803999960422516,0.9819999933242798,0.969752550125122,0.9793767333030701,0.988084316253662
44,0.9785000085830688,0.9808500111103058,0.9812999963760376,0.9706690907478333,0.9793767333030701,0.9871677160263062
45,0.9765999913215636,0.9800499975681304,0.9818999767303468,0.9734188914299012,0.980751633644104,0.99083411693573
46,0.9775999784469604,0.979200005531311,0.9818000197410583,0.969752550125122,0.978918433189392,0.989917516708374
47,0.9769999980926514,0.9798000156879426,0.982200026512146,0.9715856909751892,0.9780018329620361,0.988084316253662
48,0.9778000116348268,0.9801499843597412,0.9819999933242798,0.9734188914299012,0.9775435328483582,0.99083411693573
49,0.9787999987602234,0.9799999892711639,0.982200026512146,0.9725022912025452,0.978001832962036,0.986251175403595
50,0.979200005531311,0.9828999936580658,0.9848999977111816,0.9734188914299012,0.9816682040691376,0.989000916481018
51,0.9794999957084656,0.9821999967098236,0.9837999939918518,0.9743354916572572,0.9812099039554596,0.989917516708374
52,0.97979998588562,0.981799989938736,0.9853000044822692,0.9706690907478333,0.9816682040691376,0.988084316253662
53,0.977500021457672,0.9823000133037567,0.9837999939918518,0.9715856909751892,0.9821264743804932,0.989000916481018
54,0.979300022125244,0.9814000129699707,0.9830999970436096,0.968835949897766,0.9821264743804932,0.99083411693573
55,0.9793999791145324,0.9821000099182129,0.9836999773979188,0.9734188914299012,0.978918433189392,0.9844179749488832
56,0.9803000092506408,0.9822500050067902,0.9836999773979188,0.9743354916572572,0.9821264743804932,0.989000916481018
57,0.979200005531311,0.9817000031471252,0.9832000136375428,0.9734188914299012,0.9821264743804932,0.99083411693573
58,0.9800999760627748,0.9812000095844269,0.9835000038146972,0.9734188914299012,0.980293333530426,0.9871677160263062
59,0.97979998588562,0.9816000163555145,0.982699990272522,0.969752550125122,0.9789184331893921,0.9871677160263062
60,0.9829000234603882,0.9839000105857848,0.9854999780654908,0.9743354916572572,0.9844179749488832,0.989917516708374
61,0.9815000295639038,0.983599990606308,0.9851999878883362,0.9761686325073242,0.9844179749488832,0.988084316253662
62,0.9815000295639038,0.9832499921321869,0.9846000075340272,0.9734188914299012,0.9825847744941713,0.988084316253662
63,0.9812999963760376,0.9829500019550323,0.9848999977111816,0.9734188914299012,0.9816681742668152,0.988084316253662
64,0.9805999994277954,0.9830999970436096,0.9850999712944032,0.9743354916572572,0.9830430746078492,0.989000916481018
65,0.9800999760627748,0.9835000038146973,0.9851999878883362,0.9725022912025452,0.984876275062561,0.9871677160263062
66,0.98089998960495,0.9833999872207642,0.9850999712944032,0.9706690907478333,0.9844179749488832,0.99083411693573
67,0.9814000129699708,0.9830999970436096,0.9861999750137328,0.975252091884613,0.980293333530426,0.989000916481018
68,0.9800999760627748,0.9828000068664551,0.984000027179718,0.975252091884613,0.9816682040691376,0.989000916481018
69,0.9797000288963318,0.9829500019550323,0.9835000038146972,0.975252091884613,0.9835013747215272,0.99083411693573
70,0.9832000136375428,0.9855499863624573,0.9868999719619752,0.9761686325073242,0.985792875289917,0.991750717163086
71,0.9832000136375428,0.9844499826431274,0.9855999946594238,0.9743354916572572,0.985334575176239,0.9871677160263062
72,0.9815000295639038,0.9844000041484833,0.9866999983787536,0.9761686325073242,0.9835013747215272,0.989000916481018
73,0.9824000000953674,0.9846000075340271,0.9866999983787536,0.979835033416748,0.9844179749488832,0.989917516708374
74,0.9829999804496764,0.9840500056743622,0.987600028514862,0.9715856909751892,0.9825847744941711,0.989000916481018
75,0.9811000227928162,0.9844500124454498,0.9864000082015992,0.9816681742668152,0.985334575176239,0.989917516708374
76,0.9818999767303468,0.9843499958515167,0.9857000112533568,0.980751633644104,0.9825847744941713,0.99083411693573
77,0.983299970626831,0.9839999973773956,0.9847999811172484,0.978001832962036,0.9835013747215272,0.989917516708374
78,0.9825999736785888,0.9839000105857848,0.9848999977111816,0.9770852327346802,0.9844179749488832,0.991750717163086
79,0.98089998960495,0.9838500022888184,0.9860000014305116,0.978918433189392,0.9835013747215272,0.991750717163086
80,0.9839000105857848,0.9865000247955322,0.987600028514862,0.978918433189392,0.9867094457149506,0.9926672577857972
81,0.9843000173568726,0.985649973154068,0.9872000217437744,0.9761686325073242,0.9867094457149506,0.989917516708374
82,0.9829999804496764,0.9857499897480011,0.987500011920929,0.9761686325073242,0.984876275062561,0.989917516708374
83,0.982200026512146,0.9851000010967255,0.986299991607666,0.9725022912025452,0.984876275062561,0.989000916481018
84,0.984000027179718,0.9854499995708466,0.9864000082015992,0.9761686325073242,0.985334575176239,0.991750717163086
85,0.9835000038146972,0.9850499927997589,0.9865000247955322,0.978918433189392,0.984876275062561,0.99083411693573
86,0.982200026512146,0.9853000044822693,0.986299991607666,0.9761686325073242,0.9862511456012726,0.99083411693573
87,0.9822999835014344,0.9849500060081482,0.986299991607666,0.978001832962036,0.9844179749488832,0.99083411693573
88,0.9818000197410583,0.9852000176906586,0.9865000247955322,0.975252091884613,0.985334575176239,0.989917516708374
89,0.9818999767303468,0.9841499924659729,0.9850999712944032,0.9761686325073242,0.984876275062561,0.991750717163086
90,0.984499990940094,0.987500011920929,0.9883999824523926,0.9770852327346802,0.9876260161399841,0.994500458240509
91,0.9846000075340272,0.9865999817848206,0.9878000020980836,0.978918433189392,0.9876260161399841,0.9926672577857972
92,0.9847000241279602,0.9862000048160553,0.9884999990463256,0.980751633644104,0.9862511456012726,0.989000916481018
93,0.9837999939918518,0.9859000146389008,0.9869999885559082,0.978918433189392,0.986251175403595,0.989917516708374
94,0.9833999872207642,0.9858500063419342,0.9872999787330629,0.979835033416748,0.986251175403595,0.99083411693573
95,0.9839000105857848,0.9857499897480011,0.9865999817848206,0.978001832962036,0.9871677160263062,0.99083411693573
96,0.9833999872207642,0.9853000044822693,0.9872999787330629,0.978918433189392,0.9844179749488832,0.989917516708374
97,0.9818000197410583,0.9855499863624573,0.987600028514862,0.978001832962036,0.986251175403595,0.989000916481018
98,0.9830999970436096,0.9853000044822693,0.9858999848365784,0.980751633644104,0.985792875289917,0.989000916481018
99,0.9830999970436096,0.9850499927997589,0.9865999817848206,0.9770852327346802,0.9844179749488832,0.99083411693573
100,0.9858999848365784,0.9878000020980836,0.989199995994568,0.978001832962036,0.988084316253662,0.991750717163086
101,0.9843999743461608,0.986299991607666,0.9876999855041504,0.9761686325073242,0.9876260161399841,0.99083411693573
102,0.9850000143051147,0.9862500131130219,0.9879000186920166,0.979835033416748,0.9871677160263062,0.99083411693573
103,0.9850000143051147,0.9866499900817872,0.9883000254631042,0.979835033416748,0.985792875289917,0.989000916481018
104,0.9842000007629396,0.9860999882221222,0.9878000020980836,0.978918433189392,0.985792875289917,0.99083411693573
105,0.9843000173568726,0.9854000210762024,0.9869999885559082,0.9825847744941713,0.985792875289917,0.989917516708374
106,0.9825999736785888,0.9858500063419342,0.987600028514862,0.9825847744941713,0.9871677160263062,0.989917516708374
107,0.9843999743461608,0.9858500063419342,0.9872000217437744,0.9816681742668152,0.9867094457149506,0.9926672577857972
108,0.9825999736785888,0.9862000048160554,0.9873999953269958,0.978001832962036,0.9876260161399841,0.991750717163086
109,0.9829999804496764,0.986050009727478,0.9873999953269958,0.9770852327346802,0.9867094457149506,0.989917516708374
110,0.9850000143051147,0.9878000020980836,0.9900000095367432,0.9816681742668152,0.989459216594696,0.9926672577857972
111,0.9850000143051147,0.9872999787330629,0.9889000058174132,0.980751633644104,0.98854261636734,0.9926672577857972
112,0.98580002784729,0.9869499802589417,0.9886000156402588,0.980751633644104,0.98854261636734,0.9935838580131532
113,0.9847000241279602,0.986299991607666,0.9878000020980836,0.980751633644104,0.986251175403595,0.989917516708374
114,0.9851999878883362,0.9866499900817871,0.988099992275238,0.980751633644104,0.9867094457149506,0.991750717163086
115,0.9853000044822692,0.9865500032901764,0.987500011920929,0.978918433189392,0.9871677160263062,0.9926672577857972
116,0.9842000007629396,0.9864000082015991,0.9878000020980836,0.978001832962036,0.986251175403595,0.991750717163086
117,0.9854000210762024,0.9869000017642974,0.9882000088691713,0.9770852327346802,0.9871677160263062,0.989917516708374
118,0.9854000210762024,0.9866499900817871,0.9886000156402588,0.978001832962036,0.9876260161399841,0.991750717163086
119,0.9836999773979188,0.9864499866962434,0.9886000156402588,0.980751633644104,0.9857928454875946,0.989917516708374
120,0.9850000143051147,0.9883500039577484,0.9897000193595886,0.9825847744941713,0.989917516708374,0.991750717163086
121,0.9853000044822692,0.9878000020980835,0.9890000224113464,0.9825847744941713,0.9876260161399841,0.99083411693573
122,0.986299991607666,0.9873000085353851,0.9889000058174132,0.9816681742668152,0.9876260161399841,0.9926672577857972
123,0.9860000014305116,0.9877499938011169,0.9884999990463256,0.9825847744941713,0.9890009164810181,0.9926672577857972
124,0.9853000044822692,0.9873499870300293,0.9883000254631042,0.986251175403595,0.9876260161399841,0.991750717163086
125,0.9850000143051147,0.9872500002384186,0.988099992275238,0.978918433189392,0.9871677160263062,0.991750717163086
126,0.9843000173568726,0.9873999953269958,0.9883999824523926,0.980751633644104,0.98854261636734,0.989917516708374
127,0.9854000210762024,0.987199991941452,0.9883999824523926,0.9816681742668152,0.9871677160263062,0.9926672577857972
128,0.9854999780654908,0.9873000085353851,0.9886999726295472,0.978918433189392,0.9871677458286285,0.99083411693573
129,0.9850000143051147,0.9871000051498412,0.987600028514862,0.978001832962036,0.9871677160263062,0.989000916481018
130,0.9865000247955322,0.9887999892234802,0.98989999294281,0.9835013747215272,0.990375816822052,0.9935838580131532
131,0.9858999848365784,0.9878999888896942,0.9894999861717224,0.9816681742668152,0.98854261636734,0.991750717163086
132,0.9854000210762024,0.9876999855041504,0.9890999794006348,0.9825847744941713,0.989000916481018,0.99083411693573
133,0.9854999780654908,0.9873000085353851,0.9889000058174132,0.9844179749488832,0.9885426163673401,0.9926672577857972
134,0.9861000180244446,0.9878000020980836,0.9890000224113464,0.9835013747215272,0.9876260161399841,0.991750717163086
135,0.98580002784729,0.9871000051498412,0.989300012588501,0.978001832962036,0.989000916481018,0.99083411693573
136,0.9861999750137328,0.9875500202178955,0.9886000156402588,0.980751633644104,0.9876260161399841,0.989917516708374
137,0.9846000075340272,0.9874500036239624,0.9889000058174132,0.980751633644104,0.9871677160263062,0.989917516708374
138,0.9851999878883362,0.9869999885559082,0.9886000156402588,0.9844179749488832,0.9880843162536621,0.99083411693573
139,0.9848999977111816,0.9867500066757202,0.9884999990463256,0.9816681742668152,0.9867094457149506,0.989000916481018
140,0.9872999787330629,0.9890999794006348,0.9904999732971193,0.9816681742668152,0.989917516708374,0.9926672577857972
141,0.9865000247955322,0.9884999990463256,0.989199995994568,0.985334575176239,0.989459216594696,0.9926672577857972
142,0.9861000180244446,0.9876500070095062,0.9900000095367432,0.9844179749488832,0.98854261636734,0.991750717163086
143,0.9865999817848206,0.9875499904155732,0.989199995994568,0.9835013747215272,0.98854261636734,0.991750717163086
144,0.9864000082015992,0.9874500036239624,0.9896000027656556,0.9825847744941713,0.989917516708374,0.9935838580131532
145,0.9866999983787536,0.9877000153064728,0.9886999726295472,0.9835013747215272,0.9867094457149506,0.9935838580131532
146,0.9846000075340272,0.9876500070095062,0.9889000058174132,0.9825847744941713,0.989000916481018,0.9935838580131532
147,0.9857000112533568,0.9875999987125397,0.9886999726295472,0.980751633644104,0.9880843162536621,0.991750717163086
148,0.98580002784729,0.9873500168323517,0.989199995994568,0.980751633644104,0.9871677458286285,0.99083411693573
149,0.9848999977111816,0.9869499802589417,0.9889000058174132,0.980751633644104,0.9880843162536621,0.99083411693573
150,0.9872000217437744,0.9887499809265137,0.9902999997138976,0.9825847744941713,0.989459216594696,0.9926672577857972
151,0.9868000149726868,0.988400012254715,0.9890999794006348,0.9825847744941713,0.98854261636734,0.991750717163086
152,0.9868999719619752,0.9881500005722046,0.989300012588501,0.9816681742668152,0.9890009164810181,0.9935838580131532
153,0.9864000082015992,0.9885499775409698,0.9894999861717224,0.979835033416748,0.989000916481018,0.99083411693573
154,0.9865000247955322,0.9879000186920166,0.9886999726295472,0.980751633644104,0.989459216594696,0.9926672577857972
155,0.9865000247955322,0.9880499839782715,0.989400029182434,0.978918433189392,0.989000916481018,0.99083411693573
156,0.9857000112533568,0.9883500039577484,0.98989999294281,0.980751633644104,0.98854261636734,0.991750717163086
157,0.9861000180244446,0.9879499971866608,0.989400029182434,0.980751633644104,0.9867094457149506,0.99083411693573
158,0.98580002784729,0.9882999956607819,0.989199995994568,0.9844179749488832,0.988084316253662,0.9935838580131532
159,0.9854999780654908,0.98785001039505,0.9894999861717224,0.980751633644104,0.9871677160263062,0.99083411693573
160,0.988099992275238,0.9895000159740448,0.991599977016449,0.9835013747215272,0.989917516708374,0.9926672577857972
161,0.987600028514862,0.989300012588501,0.9907000064849854,0.985334575176239,0.990375816822052,0.9935838580131532
162,0.986299991607666,0.9887999892234802,0.9901999831199646,0.9825847744941713,0.989459216594696,0.991750717163086
163,0.9872000217437744,0.9889000058174133,0.9901000261306764,0.9816681742668152,0.989459216594696,0.9926672577857972
164,0.9872999787330629,0.9884500205516815,0.9901000261306764,0.9825847744941713,0.989000916481018,0.991750717163086
165,0.9873999953269958,0.9882500171661377,0.989300012588501,0.9816681742668152,0.9880843162536621,0.9926672577857972
166,0.9872999787330629,0.9880000054836274,0.98989999294281,0.9844179749488832,0.989000916481018,0.99083411693573
167,0.9868000149726868,0.9878499805927277,0.989300012588501,0.9816681742668152,0.98854261636734,0.9926672577857972
168,0.9866999983787536,0.9883500039577484,0.98989999294281,0.9835013747215272,0.9885426163673401,0.991750717163086
169,0.9866999983787536,0.9878999888896942,0.989199995994568,0.9835013747215272,0.9890009164810181,0.991750717163086
170,0.9878000020980836,0.989549994468689,0.9908999800682068,0.9844179749488832,0.989917516708374,0.9935838580131532
171,0.9872000217437744,0.9887000024318695,0.9897000193595886,0.9835013747215272,0.989917516708374,0.9935838580131532
172,0.9871000051498412,0.9887000024318694,0.98989999294281,0.9844179749488832,0.989459216594696,0.991750717163086
173,0.9868999719619752,0.9885500073432922,0.9896000027656556,0.9844179749488832,0.988084316253662,0.9935838580131532
174,0.9869999885559082,0.9886999726295472,0.9902999997138976,0.9825847744941713,0.98854261636734,0.994500458240509
175,0.9869999885559082,0.9886999726295472,0.98989999294281,0.985334575176239,0.9890009164810181,0.991750717163086
176,0.9872999787330629,0.9885500073432922,0.989799976348877,0.9844179749488832,0.98854261636734,0.9926672577857972
177,0.9858999848365784,0.9883999824523926,0.989300012588501,0.9844179749488832,0.989459216594696,0.995417058467865
178,0.9861000180244446,0.988099992275238,0.9894999861717224,0.9844179749488832,0.9890009164810181,0.9935838580131532
179,0.9865999817848206,0.9883000254631042,0.989199995994568,0.980751633644104,0.9876260161399841,0.991750717163086
180,0.9882000088691713,0.9896500110626221,0.991699993610382,0.9835013747215272,0.99083411693573,0.9926672577857972
181,0.9873999953269958,0.9892500042915344,0.99099999666214,0.985334575176239,0.989917516708374,0.9926672577857972
182,0.9872999787330629,0.9889000058174133,0.9908999800682068,0.985334575176239,0.989459216594696,0.991750717163086
183,0.9872000217437744,0.9882500171661377,0.9900000095367432,0.986251175403595,0.990375816822052,0.994500458240509
184,0.9876999855041504,0.9883999824523926,0.98989999294281,0.9835013747215272,0.989000916481018,0.994500458240509
185,0.9868999719619752,0.988649994134903,0.9904000163078308,0.9825847744941713,0.99083411693573,0.9935838580131532
186,0.9872999787330629,0.9880000054836274,0.989300012588501,0.9844179749488832,0.98854261636734,0.99083411693573
187,0.9858999848365784,0.9881999790668488,0.989799976348877,0.985334575176239,0.98854261636734,0.994500458240509
188,0.9872999787330629,0.9883500039577484,0.98989999294281,0.985334575176239,0.989000916481018,0.991750717163086
189,0.9868999719619752,0.9883999824523926,0.9896000027656556,0.9844179749488832,0.989000916481018,0.991750717163086
190,0.9884999990463256,0.9896500110626221,0.9907000064849854,0.9844179749488832,0.989917516708374,0.9926672577857972
191,0.9882000088691713,0.9890500009059906,0.9902999997138976,0.985334575176239,0.990375816822052,0.9926672577857972
192,0.9882000088691713,0.9899000227451324,0.9904999732971193,0.9844179749488832,0.989917516708374,0.9926672577857972
193,0.9878000020980836,0.9893500208854675,0.9908999800682068,0.986251175403595,0.989000916481018,0.9935838580131532
194,0.9883000254631042,0.9891999959945679,0.9904000163078308,0.9844179749488832,0.989000916481018,0.9926672577857972
195,0.9873999953269958,0.9891500174999236,0.9904000163078308,0.9844179749488832,0.989000916481018,0.9926672577857972
196,0.9869999885559082,0.9887999892234802,0.9900000095367432,0.9844179749488832,0.989459216594696,0.9935838580131532
197,0.987600028514862,0.9890500009059906,0.9901000261306764,0.985334575176239,0.9890009164810181,0.9926672577857972
198,0.9872000217437744,0.988649994134903,0.9902999997138976,0.9844179749488832,0.989459216594696,0.9926672577857972
199,0.9864000082015992,0.988999992609024,0.9907000064849854,0.985334575176239,0.989459216594696,0.9926672577857972
200,0.989400029182434,0.9909499883651733,0.9914000034332277,0.985334575176239,0.989917516708374,0.994500458240509
201,0.9905999898910522,0.9912499785423279,0.9915000200271606,0.986251175403595,0.99083411693573,0.9926672577857972
202,0.9907000064849854,0.9910999834537506,0.991699993610382,0.9871677160263062,0.991292417049408,0.9926672577857972
203,0.99099999666214,0.9914000034332277,0.991699993610382,0.9871677160263062,0.991750717163086,0.9935838580131532
204,0.99099999666214,0.9912499785423279,0.991599977016449,0.9871677160263062,0.991750717163086,0.9926672577857972
205,0.9911999702453612,0.9914000034332275,0.991699993610382,0.988084316253662,0.991292417049408,0.9926672577857972
206,0.9911999702453612,0.9914000034332277,0.991699993610382,0.988084316253662,0.991292417049408,0.9926672577857972
207,0.9911999702453612,0.9912999868392944,0.9918000102043152,0.989000916481018,0.991292417049408,0.9926672577857972
208,0.991100013256073,0.9914000034332277,0.991599977016449,0.989000916481018,0.991292417049408,0.9926672577857972
209,0.9911999702453612,0.991349995136261,0.991699993610382,0.989000916481018,0.991750717163086,0.9926672577857972
210,0.9911999702453612,0.9914000034332277,0.9915000200271606,0.988084316253662,0.991292417049408,0.9926672577857972
211,0.9911999702453612,0.9912999868392944,0.9914000034332277,0.988084316253662,0.991292417049408,0.9926672577857972
212,0.9911999702453612,0.9914000034332277,0.9915000200271606,0.988084316253662,0.991750717163086,0.9926672577857972
213,0.9912999868392944,0.9914000034332277,0.9915000200271606,0.988084316253662,0.991292417049408,0.9926672577857972
214,0.9912999868392944,0.9914000034332277,0.9914000034332277,0.988084316253662,0.991750717163086,0.9926672577857972
215,0.9912999868392944,0.9914000034332277,0.9915000200271606,0.988084316253662,0.991292417049408,0.9926672577857972
216,0.9912999868392944,0.9915000200271606,0.9915000200271606,0.988084316253662,0.991292417049408,0.9926672577857972
217,0.9912999868392944,0.9914000034332277,0.9915000200271606,0.988084316253662,0.991292417049408,0.9926672577857972
218,0.9912999868392944,0.9914000034332277,0.9915000200271606,0.988084316253662,0.991292417049408,0.9926672577857972
219,0.9914000034332277,0.9914000034332277,0.9915000200271606,0.988084316253662,0.99083411693573,0.9926672577857972
220,0.9914000034332277,0.9914000034332277,0.9914000034332277,0.9926672577857972,0.9926672577857972,0.9926672577857972


==> data/f10-e1metrics_varcorr_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.7649000287055969,0.7962999939918518,0.8170999884605408,0.7626031041145325,0.7809349298477173,0.7983501553535461
1,0.8779000043869019,0.8882499933242798,0.895799994468689,0.8588451147079468,0.8794683814048767,0.8945921063423157
2,0.9133999943733216,0.9177500009536743,0.9218999743461608,0.8955087065696716,0.9124656319618225,0.9330888986587524
3,0.9236000180244446,0.9310500025749207,0.9387000203132628,0.9055911898612976,0.9294225573539734,0.9422548413276672
4,0.9323999881744384,0.9418500065803528,0.944000005722046,0.9184234738349916,0.9404216408729554,0.9532539248466492
5,0.9455000162124634,0.947050005197525,0.9491000175476074,0.9321722984313964,0.9486709535121918,0.95875346660614
6,0.9484000205993652,0.9512500166893005,0.9527999758720398,0.9367552995681764,0.9500458538532257,0.9624198079109192
7,0.9527000188827516,0.9546499848365784,0.957099974155426,0.9376718401908876,0.9537121951580048,0.9679193496704102
8,0.9546999931335448,0.9572499990463257,0.96069997549057,0.9477543830871582,0.9587534368038177,0.969752550125122
9,0.9567999839782716,0.9605000019073486,0.9623000025749208,0.9431713819503784,0.95875346660614,0.9706690907478333
10,0.9496999979019164,0.9553000032901764,0.9613999724388124,0.9358386993408204,0.9564619660377502,0.9715856909751892
11,0.9560999870300292,0.9610500037670135,0.9624000191688538,0.9477543830871582,0.9605866074562073,0.9761686325073242
12,0.958299994468689,0.963049978017807,0.9663000106811525,0.9450045824050904,0.9628781080245972,0.975252091884613
13,0.9635000228881836,0.964849978685379,0.9663000106811525,0.9532539248466492,0.9651695787906647,0.9734188914299012
14,0.9639999866485596,0.9663000106811525,0.9678000211715698,0.9523373246192932,0.9637947082519531,0.979835033416748
15,0.9652000069618224,0.9668499827384949,0.9700999855995178,0.9550870656967164,0.9679193496704102,0.978918433189392
16,0.966099977493286,0.9683000147342682,0.9718999862670898,0.9578368663787842,0.9660861492156982,0.978918433189392
17,0.9672999978065492,0.9688500165939331,0.9729999899864196,0.9605866074562072,0.9665444493293762,0.9770852327346802
18,0.9677000045776368,0.9693999886512756,0.9733999967575072,0.9596700072288512,0.9665444493293762,0.9816681742668152
19,0.9679999947547911,0.9699500203132629,0.9728000164031982,0.9633364081382751,0.9674610495567322,0.980751633644104
20,0.970300018787384,0.9722000062465668,0.973800003528595,0.9615032076835632,0.9725022912025452,0.9844179749488832
21,0.9717000126838684,0.9733999967575073,0.9753000140190125,0.9633364081382751,0.9725022912025452,0.9825847744941713
22,0.9715999960899352,0.9733999967575073,0.9771000146865844,0.9651695489883424,0.9720439910888672,0.9844179749488832
23,0.972599983215332,0.9741500020027161,0.9750999808311462,0.9633364081382751,0.9734188914299012,0.986251175403595
24,0.97079998254776,0.9740999937057496,0.9764000177383424,0.9633364081382751,0.9711273908615112,0.9835013747215272
25,0.9724000096321106,0.9746499955654144,0.9767000079154968,0.9624198079109192,0.9734188914299011,0.9871677160263062
26,0.9732999801635742,0.9744000136852264,0.9771999716758728,0.9624198079109192,0.9729605913162231,0.989917516708374
27,0.9726999998092652,0.9754000008106232,0.977999985218048,0.9651695489883424,0.975252091884613,0.9825847744941713
28,0.9735000133514404,0.9748499989509583,0.979099988937378,0.9651695489883424,0.9743354916572572,0.9835013747215272
29,0.9743000268936156,0.9758999943733216,0.977999985218048,0.9651695489883424,0.9738771915435792,0.9835013747215272
30,0.9751999974250792,0.9787000119686127,0.9807999730110168,0.9642530083656312,0.978460133075714,0.9871677160263062
31,0.9751999974250792,0.9771499931812286,0.9794999957084656,0.968835949897766,0.975252091884613,0.985334575176239
32,0.975600004196167,0.9784999787807465,0.9804999828338624,0.9670027494430542,0.9780018329620361,0.989917516708374
33,0.9761000275611876,0.9783500134944916,0.980400025844574,0.9670027494430542,0.9761686623096466,0.986251175403595
34,0.9769999980926514,0.978300005197525,0.9801999926567078,0.9670027494430542,0.978918433189392,0.989000916481018
35,0.9769999980926514,0.9786999821662904,0.9797000288963318,0.9670027494430542,0.9780018329620361,0.9871677160263062
36,0.9753000140190125,0.9785000085830688,0.9800999760627748,0.9670027494430542,0.9770852327346802,0.985334575176239
37,0.9771999716758728,0.978050023317337,0.9800999760627748,0.9660861492156982,0.9775435328483582,0.9871677160263062
38,0.975499987602234,0.9787000119686127,0.9807000160217284,0.969752550125122,0.9780018329620361,0.9844179749488832
39,0.9763000011444092,0.9790000021457672,0.9805999994277954,0.969752550125122,0.9789184331893921,0.988084316253662
40,0.9785000085830688,0.9813500046730042,0.9829999804496764,0.9706690907478333,0.9793767333030701,0.989000916481018
41,0.9786999821662904,0.980650007724762,0.9815000295639038,0.9734188914299012,0.9812099039554596,0.986251175403595
42,0.9789999723434448,0.9805999994277954,0.9821000099182128,0.9706690907478333,0.978001832962036,0.988084316253662
43,0.9797000288963318,0.981249988079071,0.9825000166893004,0.968835949897766,0.980751633644104,0.988084316253662
44,0.979099988937378,0.9811500012874603,0.9818999767303468,0.969752550125122,0.978460133075714,0.989000916481018
45,0.9789000153541564,0.9810500144958496,0.9829000234603882,0.9679193496704102,0.979835033416748,0.991750717163086
46,0.9787999987602234,0.9806999862194061,0.9821000099182128,0.968835949897766,0.9812099039554596,0.99083411693573
47,0.9785000085830688,0.9804999828338623,0.9818999767303468,0.9715856909751892,0.978460133075714,0.99083411693573
48,0.9786999821662904,0.9809499979019164,0.9824000000953674,0.969752550125122,0.9793767333030701,0.99083411693573
49,0.979300022125244,0.9813500046730042,0.9836999773979188,0.9715856909751892,0.980293333530426,0.989917516708374
50,0.9799000024795532,0.983599990606308,0.9853000044822692,0.975252091884613,0.9825847744941713,0.989000916481018
51,0.9815000295639038,0.9830500185489655,0.9840999841690063,0.9734188914299012,0.9816681742668152,0.99083411693573
52,0.9818000197410583,0.9827499985694885,0.9850999712944032,0.9761686325073242,0.9821264743804932,0.989917516708374
53,0.9818000197410583,0.9828000068664551,0.9840999841690063,0.975252091884613,0.9825847744941711,0.989917516708374
54,0.9815000295639038,0.9827499985694885,0.9843999743461608,0.9743354916572572,0.979835033416748,0.989917516708374
55,0.98089998960495,0.983000010251999,0.9840999841690063,0.9734188914299012,0.9816682040691376,0.985334575176239
56,0.981599986553192,0.9823000133037567,0.9843999743461608,0.9761686325073242,0.980751633644104,0.989000916481018
57,0.9800000190734864,0.9816499948501588,0.9842000007629396,0.9715856909751892,0.9816681742668152,0.991750717163086
58,0.9801999926567078,0.9822500050067902,0.9840999841690063,0.9743354916572572,0.9821264743804932,0.989000916481018
59,0.9814000129699708,0.9821000099182129,0.9837999939918518,0.9706690907478333,0.9807516038417816,0.988084316253662
60,0.9825999736785888,0.9851999878883362,0.9854999780654908,0.9725022912025452,0.984876275062561,0.99083411693573
61,0.9829000234603882,0.9843499958515167,0.9851999878883362,0.9734188914299012,0.9835013747215272,0.989917516708374
62,0.9819999933242798,0.9844000041484833,0.9861000180244446,0.975252091884613,0.9839596748352052,0.989000916481018
63,0.9819999933242798,0.9843999743461608,0.9854000210762024,0.9734188914299012,0.9835013747215272,0.989000916481018
64,0.9821000099182128,0.9844000041484833,0.9853000044822692,0.969752550125122,0.9844179749488832,0.989917516708374
65,0.9811999797821044,0.9843499958515167,0.9851999878883362,0.9706690907478333,0.9844179749488832,0.989917516708374
66,0.9821000099182128,0.9843999743461608,0.9857000112533568,0.969752550125122,0.9839596748352052,0.9926672577857972
67,0.9825000166893004,0.9841000139713287,0.9861999750137328,0.9725022912025452,0.9816681742668152,0.989000916481018
68,0.9817000031471252,0.9836000204086304,0.9846000075340272,0.9743354916572572,0.9821264743804932,0.988084316253662
69,0.9819999933242798,0.9833499789237976,0.9840999841690063,0.9743354916572572,0.9839596748352052,0.989917516708374
70,0.9846000075340272,0.9864000082015991,0.987500011920929,0.978001832962036,0.985792875289917,0.99083411693573
71,0.984000027179718,0.9853000044822693,0.9857000112533568,0.978918433189392,0.985334575176239,0.991750717163086
72,0.9829000234603882,0.9850000143051147,0.9864000082015992,0.979835033416748,0.9839596748352051,0.9935838580131532
73,0.9833999872207642,0.9852499961853027,0.9872000217437744,0.979835033416748,0.9844179749488832,0.9926672577857972
74,0.9822999835014344,0.9843499958515167,0.9868999719619752,0.9734188914299012,0.984876275062561,0.991750717163086
75,0.9817000031471252,0.9853499829769135,0.9869999885559082,0.978918433189392,0.9844179749488832,0.991750717163086
76,0.9835000038146972,0.9849499762058258,0.9865999817848206,0.978918433189392,0.986251175403595,0.99083411693573
77,0.9837999939918518,0.9849499762058258,0.9858999848365784,0.978001832962036,0.984876275062561,0.99083411693573
78,0.9829000234603882,0.9841000139713287,0.9855999946594238,0.979835033416748,0.9839596748352052,0.99083411693573
79,0.9824000000953674,0.9841000139713287,0.9868000149726868,0.9770852327346802,0.9835013747215272,0.991750717163086
80,0.9851999878883362,0.9870499968528748,0.9882000088691713,0.978918433189392,0.9876260161399841,0.9935838580131532
81,0.984499990940094,0.9860000014305116,0.988099992275238,0.9770852327346802,0.986251175403595,0.99083411693573
82,0.984000027179718,0.9856500029563904,0.9882000088691713,0.9770852327346802,0.985792875289917,0.989917516708374
83,0.9837999939918518,0.98580002784729,0.9868999719619752,0.9743354916572572,0.9844179749488832,0.99083411693573
84,0.9840999841690063,0.9858500063419342,0.987600028514862,0.9761686325073242,0.985334575176239,0.991750717163086
85,0.9842000007629396,0.9854499995708466,0.9879999756813048,0.978001832962036,0.985334575176239,0.9926672577857972
86,0.9837999939918518,0.9855999946594238,0.9872000217437744,0.9761686325073242,0.9862511456012726,0.989917516708374
87,0.9829000234603882,0.9851000010967255,0.9872999787330629,0.9770852327346802,0.985334575176239,0.989917516708374
88,0.9821000099182128,0.9854499995708466,0.9866999983787536,0.9770852327346802,0.985792875289917,0.99083411693573
89,0.9830999970436096,0.9846999943256378,0.9858999848365784,0.975252091884613,0.985334575176239,0.9926672577857972
90,0.9848999977111816,0.9878999888896942,0.9889000058174132,0.978918433189392,0.988084316253662,0.994500458240509
91,0.9853000044822692,0.9872500002384186,0.9884999990463256,0.9816681742668152,0.9876260161399841,0.9935838580131532
92,0.9843000173568726,0.9871500134468079,0.9883999824523926,0.979835033416748,0.985792875289917,0.99083411693573
93,0.9847000241279602,0.986299991607666,0.9879000186920166,0.979835033416748,0.985334575176239,0.991750717163086
94,0.9833999872207642,0.9865500032901764,0.9873999953269958,0.979835033416748,0.9876260161399841,0.989917516708374
95,0.9846000075340272,0.9862000048160553,0.9876999855041504,0.978001832962036,0.9867094457149506,0.989917516708374
96,0.9846000075340272,0.9863000214099884,0.987600028514862,0.9734188914299012,0.985792875289917,0.99083411693573
97,0.9843000173568726,0.9862000048160553,0.987500011920929,0.978001832962036,0.9857928454875946,0.99083411693573
98,0.9843000173568726,0.9857500195503235,0.9869999885559082,0.9770852327346802,0.9871677160263062,0.9926672577857972
99,0.9843000173568726,0.9860000014305115,0.9873999953269958,0.9770852327346802,0.986251175403595,0.9926672577857972
100,0.9854999780654908,0.9879499971866608,0.9890999794006348,0.978001832962036,0.989000916481018,0.9926672577857972
101,0.9855999946594238,0.9869499802589417,0.9883999824523926,0.980751633644104,0.9876260161399841,0.989917516708374
102,0.9858999848365784,0.987199991941452,0.9882000088691713,0.978001832962036,0.9885426163673401,0.991750717163086
103,0.9854000210762024,0.9866499900817871,0.9887999892234802,0.978918433189392,0.986251175403595,0.991750717163086
104,0.9857000112533568,0.9863499999046326,0.9879999756813048,0.978001832962036,0.986251175403595,0.9926672577857972
105,0.984000027179718,0.9861499965190887,0.9879000186920166,0.9825847744941713,0.986251175403595,0.99083411693573
106,0.9842000007629396,0.9864999949932098,0.9884999990463256,0.9816681742668152,0.9876260161399841,0.99083411693573
107,0.9833999872207642,0.9866500198841095,0.9873999953269958,0.9816681742668152,0.985334575176239,0.9935838580131532
108,0.9835000038146972,0.9860999882221222,0.9882000088691713,0.979835033416748,0.9871677160263062,0.9935838580131532
109,0.9850999712944032,0.9862499833106995,0.987600028514862,0.979835033416748,0.985792875289917,0.9926672577857972
110,0.9855999946594238,0.9886000156402588,0.9894999861717224,0.978918433189392,0.989000916481018,0.991750717163086
111,0.9847999811172484,0.9878499805927277,0.9889000058174132,0.9825847744941713,0.98854261636734,0.99083411693573
112,0.9861999750137328,0.9871500134468079,0.9890999794006348,0.980751633644104,0.98854261636734,0.991750717163086
113,0.9861000180244446,0.9876500070095062,0.9886999726295472,0.979835033416748,0.9880843162536621,0.9926672577857972
114,0.9864000082015992,0.9869999885559082,0.988099992275238,0.980751633644104,0.988084316253662,0.99083411693573
115,0.986299991607666,0.9872000217437744,0.9879999756813048,0.978001832962036,0.9871677160263062,0.9926672577857972
116,0.9854999780654908,0.9869000017642975,0.9882000088691713,0.979835033416748,0.9871677160263062,0.989917516708374
117,0.9854999780654908,0.9868499934673309,0.9882000088691713,0.975252091884613,0.9867094457149506,0.989917516708374
118,0.9857000112533568,0.9866999983787537,0.9882000088691713,0.979835033416748,0.986251175403595,0.989000916481018
119,0.9850999712944032,0.9864499866962433,0.9879000186920166,0.980751633644104,0.9876260161399841,0.99083411693573
120,0.986299991607666,0.9886000156402588,0.9901000261306764,0.980751633644104,0.989917516708374,0.9926672577857972
121,0.9860000014305116,0.9878499805927277,0.989199995994568,0.979835033416748,0.9871677160263062,0.9935838580131532
122,0.9860000014305116,0.9872500002384186,0.989199995994568,0.9844179749488832,0.9871677458286285,0.9926672577857972
123,0.9858999848365784,0.9877000153064728,0.9894999861717224,0.9835013747215272,0.98854261636734,0.991750717163086
124,0.9860000014305116,0.9880000054836273,0.989300012588501,0.985334575176239,0.9880843162536621,0.991750717163086
125,0.98580002784729,0.9877499938011169,0.9889000058174132,0.9825847744941713,0.9871677160263062,0.991750717163086
126,0.9847000241279602,0.9875999987125397,0.9883999824523926,0.9770852327346802,0.9862511456012726,0.9926672577857972
127,0.9854999780654908,0.9875500202178955,0.9890999794006348,0.980751633644104,0.9876260161399841,0.99083411693573
128,0.9850999712944032,0.9881500005722046,0.9890000224113464,0.9816681742668152,0.988084316253662,0.9935838580131532
129,0.98580002784729,0.9876500070095062,0.9886000156402588,0.9825847744941713,0.988084316253662,0.989917516708374
130,0.9866999983787536,0.9894500076770782,0.9901999831199646,0.9816681742668152,0.989917516708374,0.9926672577857972
131,0.9866999983787536,0.9882999956607819,0.98989999294281,0.9835013747215272,0.988084316253662,0.9926672577857972
132,0.9860000014305116,0.9876999855041504,0.989300012588501,0.980751633644104,0.989459216594696,0.994500458240509
133,0.9861000180244446,0.9882499873638153,0.989300012588501,0.9835013747215272,0.9871677160263062,0.994500458240509
134,0.986299991607666,0.9880500137805939,0.989300012588501,0.9816681742668152,0.9867094457149506,0.991750717163086
135,0.9861999750137328,0.9876500070095062,0.9890000224113464,0.980751633644104,0.988084316253662,0.9935838580131532
136,0.9864000082015992,0.98785001039505,0.9887999892234802,0.9816681742668152,0.9867094457149506,0.9935838580131532
137,0.9861999750137328,0.9877000153064728,0.9894999861717224,0.978918433189392,0.9876260161399841,0.991750717163086
138,0.9865999817848206,0.9874500036239624,0.9894999861717224,0.9844179749488832,0.98854261636734,0.9926672577857972
139,0.9847999811172484,0.987099975347519,0.9886999726295472,0.9825847744941713,0.9867094457149506,0.9926672577857972
140,0.987500011920929,0.9890500009059906,0.9904999732971193,0.980751633644104,0.989000916481018,0.995417058467865
141,0.9858999848365784,0.9884499907493591,0.989400029182434,0.9844179749488832,0.989459216594696,0.991750717163086
142,0.9865999817848206,0.9880000054836274,0.989400029182434,0.9825847744941713,0.989459216594696,0.9935838580131532
143,0.9865000247955322,0.9878499805927277,0.9896000027656556,0.985334575176239,0.989917516708374,0.9926672577857972
144,0.9869999885559082,0.988099992275238,0.989400029182434,0.9816681742668152,0.990375816822052,0.995417058467865
145,0.9866999983787536,0.987500011920929,0.989300012588501,0.979835033416748,0.988084316253662,0.99083411693573
146,0.9861000180244446,0.98785001039505,0.9886000156402588,0.9816681742668152,0.989459216594696,0.9935838580131532
147,0.9864000082015992,0.9873500168323517,0.9886999726295472,0.9844179749488832,0.9871677160263062,0.9926672577857972
148,0.9857000112533568,0.9875999987125397,0.9886000156402588,0.9835013747215272,0.9885426163673401,0.99083411693573
149,0.9858999848365784,0.9880499839782715,0.9884999990463256,0.9816681742668152,0.98854261636734,0.99083411693573
150,0.987500011920929,0.989300012588501,0.9901000261306764,0.9825847744941713,0.989459216594696,0.9926672577857972
151,0.9871000051498412,0.9889500141143799,0.989799976348877,0.9816681742668152,0.989000916481018,0.9926672577857972
152,0.9869999885559082,0.9884499907493591,0.989799976348877,0.9816681742668152,0.9890009164810181,0.9926672577857972
153,0.9868999719619752,0.9885999858379364,0.989400029182434,0.980751633644104,0.9876260459423065,0.9926672577857972
154,0.9871000051498412,0.9885999858379364,0.989199995994568,0.9835013747215272,0.989000916481018,0.9926672577857972
155,0.9872999787330629,0.9883500039577484,0.989400029182434,0.9816681742668152,0.989000916481018,0.9926672577857972
156,0.9866999983787536,0.9881500005722046,0.989799976348877,0.9816681742668152,0.988084316253662,0.9926672577857972
157,0.9861000180244446,0.9887499809265137,0.9897000193595886,0.9844179749488832,0.9876260161399841,0.991750717163086
158,0.9860000014305116,0.9882000088691713,0.9896000027656556,0.9835013747215272,0.98854261636734,0.991750717163086
159,0.9865999817848206,0.987500011920929,0.9896000027656556,0.9825847744941713,0.988084316253662,0.991750717163086
160,0.9882000088691713,0.98989999294281,0.991100013256073,0.9835013747215272,0.99083411693573,0.9926672577857972
161,0.987600028514862,0.9890500009059906,0.9907000064849854,0.9835013747215272,0.990375816822052,0.9935838580131532
162,0.9871000051498412,0.988649994134903,0.9905999898910522,0.9835013747215272,0.99083411693573,0.9935838580131532
163,0.9872000217437744,0.9889000058174133,0.9901999831199646,0.9844179749488832,0.990375816822052,0.991750717163086
164,0.9872000217437744,0.9887999892234802,0.989799976348877,0.9844179749488832,0.989459216594696,0.995417058467865
165,0.9866999983787536,0.9884500205516815,0.989400029182434,0.9835013747215272,0.989459216594696,0.994500458240509
166,0.9869999885559082,0.9883000254631042,0.989300012588501,0.980751633644104,0.988084316253662,0.9935838580131532
167,0.9865999817848206,0.9882000088691711,0.9890999794006348,0.980751633644104,0.989000916481018,0.994500458240509
168,0.9868999719619752,0.9881500005722046,0.9890000224113464,0.9825847744941713,0.9871677160263062,0.991750717163086
169,0.9865000247955322,0.9879499971866608,0.9887999892234802,0.980751633644104,0.9876260161399841,0.99083411693573
170,0.9883000254631042,0.9900000095367432,0.9912999868392944,0.9844179749488832,0.99083411693573,0.9926672577857972
171,0.9879000186920166,0.9892500042915344,0.9901999831199646,0.9844179749488832,0.989000916481018,0.994500458240509
172,0.9876999855041504,0.9887999892234802,0.9904999732971193,0.9844179749488832,0.989917516708374,0.9935838580131532
173,0.9869999885559082,0.9888999760150909,0.9900000095367432,0.9816681742668152,0.989000916481018,0.9935838580131532
174,0.9868000149726868,0.9888499975204468,0.989799976348877,0.980751633644104,0.989000916481018,0.994500458240509
175,0.9872000217437744,0.9883500039577484,0.9902999997138976,0.9835013747215272,0.989000916481018,0.991750717163086
176,0.987500011920929,0.9889000058174132,0.9896000027656556,0.9844179749488832,0.989459216594696,0.9935838580131532
177,0.9861999750137328,0.9882999956607819,0.989400029182434,0.980751633644104,0.989917516708374,0.995417058467865
178,0.9865999817848206,0.9883000254631042,0.989400029182434,0.9825847744941713,0.989917516708374,0.995417058467865
179,0.9873999953269958,0.9884499907493592,0.98989999294281,0.978918433189392,0.98854261636734,0.9935838580131532
180,0.9868999719619752,0.9901000261306764,0.9914000034332277,0.9816681742668152,0.989917516708374,0.9935838580131532
181,0.9871000051498412,0.9896499812602997,0.9911999702453612,0.9835013747215272,0.990375816822052,0.9935838580131532
182,0.9879999756813048,0.9893500208854675,0.9905999898910522,0.9844179749488832,0.989917516708374,0.9926672577857972
183,0.9876999855041504,0.9884999990463256,0.9905999898910522,0.9816681742668152,0.989917516708374,0.9935838580131532
184,0.9872000217437744,0.9889500141143799,0.989400029182434,0.985334575176239,0.989459216594696,0.9935838580131532
185,0.986299991607666,0.9887499809265137,0.9901999831199646,0.9835013747215272,0.989917516708374,0.9926672577857972
186,0.9871000051498412,0.9884500205516815,0.9901999831199646,0.9825847744941713,0.988084316253662,0.9926672577857972
187,0.9865999817848206,0.988099992275238,0.9897000193595886,0.980751633644104,0.98854261636734,0.9935838580131532
188,0.987500011920929,0.9886999726295472,0.9894999861717224,0.9825847744941713,0.989917516708374,0.9926672577857972
189,0.9868999719619752,0.9881500005722046,0.9901000261306764,0.9825847744941713,0.98854261636734,0.996333658695221
190,0.988099992275238,0.990449994802475,0.991599977016449,0.980751633644104,0.989917516708374,0.994500458240509
191,0.9883000254631042,0.9893500208854675,0.9905999898910522,0.9844179749488832,0.989917516708374,0.9935838580131532
192,0.988099992275238,0.9896499812602997,0.9907000064849854,0.988084316253662,0.99083411693573,0.9926672577857972
193,0.987500011920929,0.9891999959945679,0.9904000163078308,0.985334575176239,0.9890009164810181,0.991750717163086
194,0.9876999855041504,0.9891500174999237,0.9907000064849854,0.9844179749488832,0.989459216594696,0.9935838580131532
195,0.9878000020980836,0.9890000224113464,0.98989999294281,0.9835013747215272,0.989917516708374,0.9935838580131532
196,0.987500011920929,0.9887499809265137,0.9896000027656556,0.986251175403595,0.990375816822052,0.9926672577857972
197,0.9871000051498412,0.9888499975204468,0.9907000064849854,0.9844179749488832,0.99083411693573,0.9935838580131532
198,0.9872000217437744,0.9883500039577484,0.98989999294281,0.9835013747215272,0.989917516708374,0.9935838580131532
199,0.9871000051498412,0.9892500042915344,0.9901999831199646,0.9825847744941713,0.990375816822052,0.994500458240509
200,0.9896000027656556,0.9907000064849854,0.991599977016449,0.9844179749488832,0.99083411693573,0.9926672577857972
201,0.9902999997138976,0.9908500015735626,0.991599977016449,0.9844179749488832,0.99083411693573,0.9926672577857972
202,0.9905999898910522,0.9911499917507172,0.9918000102043152,0.985334575176239,0.991750717163086,0.9926672577857972
203,0.9904999732971193,0.99099999666214,0.9915000200271606,0.985334575176239,0.991750717163086,0.9935838580131532
204,0.9908000230789183,0.9910500049591064,0.9915000200271606,0.985334575176239,0.991292417049408,0.994500458240509
205,0.9907000064849854,0.9912499785423279,0.9915000200271606,0.985334575176239,0.991750717163086,0.9935838580131532
206,0.9907000064849854,0.9911499917507172,0.9918000102043152,0.985334575176239,0.99083411693573,0.9926672577857972
207,0.9908000230789183,0.9911499917507172,0.991599977016449,0.985334575176239,0.99083411693573,0.9926672577857972
208,0.9908999800682068,0.9912499785423279,0.9914000034332277,0.985334575176239,0.991750717163086,0.9926672577857972
209,0.9908999800682068,0.9911499917507172,0.991599977016449,0.985334575176239,0.991292417049408,0.9926672577857972
210,0.9908999800682068,0.9911999702453612,0.991699993610382,0.985334575176239,0.991292417049408,0.9926672577857972
211,0.99099999666214,0.9912999868392944,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
212,0.9911999702453612,0.9912999868392944,0.9915000200271606,0.985334575176239,0.991292417049408,0.9926672577857972
213,0.991100013256073,0.9912999868392944,0.991699993610382,0.985334575176239,0.991292417049408,0.9926672577857972
214,0.991100013256073,0.9911999702453612,0.9915000200271606,0.985334575176239,0.991292417049408,0.9926672577857972
215,0.991100013256073,0.9912999868392944,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
216,0.991100013256073,0.9912499785423279,0.9915000200271606,0.985334575176239,0.991292417049408,0.9926672577857972
217,0.991100013256073,0.9911999702453612,0.9914000034332277,0.985334575176239,0.991292417049408,0.9926672577857972
218,0.991100013256073,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
219,0.991100013256073,0.9911999702453612,0.9914000034332277,0.985334575176239,0.991292417049408,0.9926672577857972
220,0.9911999702453612,0.9911999702453612,0.9914000034332277,0.985334575176239,0.991292417049408,0.9926672577857972
221,0.9911999702453612,0.9911999702453612,0.9914000034332277,0.985334575176239,0.991292417049408,0.9926672577857972
222,0.9911999702453612,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
223,0.991100013256073,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
224,0.9911999702453612,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
225,0.9911999702453612,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
226,0.9911999702453612,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
227,0.9911999702453612,0.9911999702453612,0.9912999868392944,0.985334575176239,0.991292417049408,0.9926672577857972
228,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
229,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
230,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
231,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
232,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
233,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
234,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
235,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
236,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
237,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
238,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
239,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
240,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
241,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
242,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
243,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
244,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
245,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
246,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
247,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
248,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
249,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
250,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
251,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
252,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
253,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
254,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
255,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
256,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
257,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
258,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
259,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
260,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
261,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
262,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
263,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
264,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
265,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.991292417049408,0.9926672577857972
266,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.99083411693573,0.9926672577857972
267,0.9911999702453612,0.9911999702453612,0.9911999702453612,0.985334575176239,0.99083411693573,0.9926672577857972


==> data/f25-e1metrics_averaging_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.5763999819755554,0.6151999831199646,0.65829998254776,0.5324675440788269,0.6017315983772278,0.673160195350647
1,0.755299985408783,0.7749999761581421,0.7961000204086304,0.7294372320175171,0.7640692591667175,0.8138527870178223
2,0.8108999729156494,0.8372499942779541,0.8596000075340271,0.7922077775001526,0.8279220759868622,0.8701298832893372
3,0.857200026512146,0.8720499873161316,0.8833000063896179,0.8203462958335876,0.8625541031360626,0.8896104097366333
4,0.8824999928474426,0.8934999704360962,0.902400016784668,0.8484848737716675,0.8896104097366333,0.9220778942108154
5,0.8956000208854675,0.9059499800205231,0.9132999777793884,0.8701298832893372,0.899350643157959,0.9177489280700684
6,0.9059000015258788,0.9151500165462494,0.9217000007629396,0.8766233921051025,0.9134199321269989,0.9329004287719728
7,0.9121999740600586,0.9213000237941742,0.9271000027656556,0.8679653406143188,0.9155844449996948,0.9415584206581116
8,0.9185000061988832,0.926900029182434,0.932699978351593,0.8809523582458496,0.9220778942108154,0.9415584206581116
9,0.9236999750137328,0.9290000200271606,0.9358000159263612,0.887445867061615,0.9264069199562072,0.9458874464035034
10,0.8978000283241272,0.9190000295639038,0.9311000108718872,0.8766233921051025,0.9090909361839294,0.9372294545173644
11,0.9176999926567078,0.930999994277954,0.9388999938964844,0.8917748928070068,0.9242424368858336,0.9458874464035034
12,0.9228000044822692,0.9323999881744385,0.9401999711990356,0.8896104097366333,0.9285714030265808,0.9545454382896424
13,0.9264000058174132,0.9351999759674072,0.9452999830245972,0.8939393758773804,0.9307359457015992,0.9523809552192688
14,0.9314000010490416,0.9395999908447266,0.948199987411499,0.9134199023246764,0.9372294545173644,0.9588744640350342
15,0.9366999864578248,0.9423999786376952,0.9485999941825868,0.9155844449996948,0.9372294545173644,0.9567099809646606
16,0.9362000226974488,0.9438999891281128,0.9501000046730042,0.9155844449996948,0.9426406919956207,0.9610389471054076
17,0.9413999915122986,0.9476999938488007,0.9514999985694884,0.9134199023246764,0.9404761791229248,0.9696969985961914
18,0.9424999952316284,0.9483499825000764,0.9545000195503236,0.9220778942108154,0.94372296333313,0.9675324559211732
19,0.9442999958992004,0.9486500024795532,0.9539999961853028,0.9242424368858336,0.9448052048683167,0.9610389471054076
20,0.9434000253677368,0.9498499929904938,0.9545000195503236,0.9264069199562072,0.9458874464035034,0.9718614816665648
21,0.944700002670288,0.9519000053405762,0.9563000202178956,0.9285714030265808,0.948051929473877,0.9653679728507996
22,0.94650000333786,0.9535999894142152,0.9573000073432922,0.9285714030265808,0.948051929473877,0.9653679728507996
23,0.948300004005432,0.9544000029563904,0.9596999883651732,0.9350649118423462,0.9502164721488952,0.9718614816665648
24,0.9495000243186952,0.9549000263214112,0.958199977874756,0.9329004287719728,0.9502164721488952,0.9740259647369384
25,0.9508000016212464,0.9560499787330627,0.9603000283241272,0.9285714030265808,0.9491342008113861,0.9696969985961914
26,0.9537000060081482,0.9572499990463257,0.961899995803833,0.9329004287719728,0.9545454382896424,0.976190447807312
27,0.9524000287055968,0.9585000276565552,0.9629999995231628,0.9285714030265808,0.9523809552192688,0.9696969985961914
28,0.9531000256538392,0.9586000144481659,0.963100016117096,0.9285714030265808,0.9545454382896424,0.980519473552704
29,0.9542999863624572,0.9595499932765961,0.963100016117096,0.9307359457015992,0.9534631967544556,0.9740259647369384
30,0.9569000005722046,0.9607999920845032,0.9646999835968018,0.9372294545173644,0.9588744640350342,0.980519473552704
31,0.9577999711036682,0.9613499939441681,0.9646000266075134,0.939393937587738,0.9556277096271515,0.9740259647369384
32,0.95770001411438,0.9616000056266784,0.9656999707221984,0.94372296333313,0.9567099809646606,0.980519473552704
33,0.958199977874756,0.9623000025749208,0.966099977493286,0.9415584206581116,0.9588744640350342,0.980519473552704
34,0.9585000276565552,0.9618500173091888,0.9653000235557556,0.939393937587738,0.9577922224998474,0.9740259647369384
35,0.9596999883651732,0.9628999829292296,0.9661999940872192,0.9415584206581116,0.9588744640350342,0.976190447807312
36,0.9588000178337096,0.9635000228881836,0.9682000279426576,0.9415584206581116,0.9588744640350342,0.980519473552704
37,0.9607999920845032,0.9644500017166138,0.9668999910354614,0.9415584206581116,0.9588744640350342,0.9870129823684692
38,0.9596999883651732,0.9652000069618224,0.9677000045776368,0.9415584206581116,0.963203489780426,0.9783549904823304
39,0.959999978542328,0.9640500247478485,0.9678999781608582,0.94372296333313,0.9610389769077301,0.9870129823684692
40,0.963800013065338,0.967199981212616,0.9700000286102296,0.94372296333313,0.963203489780426,0.9848484992980956
41,0.964299976825714,0.96670001745224,0.9690999984741212,0.948051929473877,0.963203489780426,0.9826839566230774
42,0.9639999866485596,0.9664000272750854,0.9700999855995178,0.948051929473877,0.9610389471054076,0.9848484992980956
43,0.9641000032424928,0.9670000076293944,0.9695000052452089,0.9458874464035034,0.963203489780426,0.9870129823684692
44,0.9639000296592712,0.9679000079631805,0.9724000096321106,0.948051929473877,0.9610389471054076,0.980519473552704
45,0.9648000001907348,0.9677500128746033,0.9703999757766724,0.948051929473877,0.963203489780426,0.980519473552704
46,0.965499997138977,0.9679999947547913,0.9704999923706056,0.94372296333313,0.963203489780426,0.9891774654388428
47,0.9641000032424928,0.968199998140335,0.9711999893188475,0.9458874464035034,0.9621212184429169,0.9848484992980956
48,0.9663000106811525,0.9684000015258788,0.9711999893188475,0.9502164721488952,0.9653679728507996,0.980519473552704
49,0.9646000266075134,0.9690999984741212,0.972100019454956,0.948051929473877,0.963203489780426,0.9848484992980956
50,0.9686999917030334,0.971400022506714,0.9732999801635742,0.9502164721488952,0.9675324559211732,0.9848484992980956
51,0.9674999713897704,0.9707000255584716,0.9732999801635742,0.948051929473877,0.963203489780426,0.9870129823684692
52,0.9682000279426576,0.9703999757766724,0.9733999967575072,0.9502164721488952,0.9642857313156128,0.9848484992980956
53,0.9667999744415284,0.9703499972820282,0.9740999937057496,0.9523809552192688,0.9621212184429169,0.9848484992980956
54,0.9685999751091005,0.9707500040531158,0.9733999967575072,0.9502164721488952,0.9642857313156128,0.9826839566230774
55,0.9678999781608582,0.97079998254776,0.9728000164031982,0.9502164721488952,0.9653679728507996,0.9870129823684692
56,0.9681000113487244,0.9704999923706056,0.973699986934662,0.9502164721488952,0.9653679728507996,0.9848484992980956
57,0.9674999713897704,0.9707000255584716,0.9733999967575072,0.9458874464035034,0.9653679728507996,0.9826839566230774
58,0.967199981212616,0.97079998254776,0.9732999801635742,0.9502164721488952,0.9664502143859863,0.9891774654388428
59,0.9681000113487244,0.9710999727249146,0.9742000102996826,0.9523809552192688,0.9653679728507996,0.9891774654388428
60,0.9711999893188475,0.9743000268936156,0.9764000177383424,0.9502164721488952,0.9696969985961914,0.9913420081138612
61,0.970300018787384,0.9724500179290771,0.9751999974250792,0.9458874464035034,0.9653679728507996,0.9913420081138612
62,0.9707000255584716,0.9730499982833862,0.9753000140190125,0.9545454382896424,0.9675324559211732,0.9913420081138612
63,0.9718000292778016,0.9734500050544739,0.9749000072479248,0.9523809552192688,0.9664502143859863,0.9913420081138612
64,0.9692999720573424,0.9728999733924866,0.9753999710083008,0.9545454382896424,0.9653679728507996,0.9913420081138612
65,0.97079998254776,0.97325000166893,0.9757999777793884,0.9545454382896424,0.9686147272586823,0.9891774654388428
66,0.9696000218391418,0.9730499982833862,0.9757999777793884,0.9588744640350342,0.9675324559211732,0.9913420081138612
67,0.9700999855995178,0.9725500047206879,0.9753999710083008,0.9523809552192688,0.9664502143859863,0.9891774654388428
68,0.9700000286102296,0.9726999998092651,0.9753999710083008,0.9545454382896424,0.9653679728507996,0.9891774654388428
69,0.9700999855995178,0.9733999967575072,0.9751999974250792,0.9567099809646606,0.9675324559211732,0.9870129823684692
70,0.9728000164031982,0.976199984550476,0.9783999919891356,0.9588744640350342,0.9718614816665648,0.9935064911842346
71,0.9718000292778016,0.9747999906539916,0.9768999814987184,0.9502164721488952,0.9675324559211732,0.9913420081138612
72,0.972100019454956,0.9746999740600586,0.97680002450943,0.9567099809646606,0.9696969985961914,0.9870129823684692
73,0.9703999757766724,0.9739499986171722,0.9771000146865844,0.9567099809646606,0.9707792401313782,0.9891774654388428
74,0.9722999930381776,0.9747999906539917,0.9767000079154968,0.9610389471054076,0.9718614816665648,0.9935064911842346
75,0.9700000286102296,0.974450021982193,0.977299988269806,0.9545454382896424,0.9696969985961914,0.9891774654388428
76,0.972100019454956,0.9747999906539916,0.9782999753952026,0.9545454382896424,0.9696969985961914,0.9913420081138612
77,0.97079998254776,0.9741500020027161,0.977500021457672,0.9545454382896424,0.9675324559211732,0.9913420081138612
78,0.9708999991416932,0.9734500050544739,0.9769999980926514,0.9502164721488952,0.9686147272586823,0.9848484992980956
79,0.9715999960899352,0.973800003528595,0.9768999814987184,0.9588744640350342,0.9696969985961914,0.9913420081138612
80,0.9753000140190125,0.9778000116348268,0.9803000092506408,0.9588744640350342,0.9740259647369384,0.9913420081138612
81,0.9739999771118164,0.9763000011444092,0.9786999821662904,0.9588744640350342,0.9707792401313782,0.9891774654388428
82,0.9728999733924866,0.9760999977588654,0.9796000123023988,0.9567099809646606,0.9707792401313782,0.9913420081138612
83,0.9735000133514404,0.9755999743938446,0.9782999753952026,0.9610389471054076,0.9718614816665648,0.9935064911842346
84,0.9718999862670898,0.975849986076355,0.9796000123023988,0.9610389471054076,0.9696969985961914,0.9913420081138612
85,0.972100019454956,0.9757999777793884,0.979300022125244,0.9523809552192688,0.9718614816665648,0.9935064911842346
86,0.972100019454956,0.9752999842166901,0.9778000116348268,0.9523809552192688,0.9696969985961914,0.9956709742546082
87,0.9735999703407288,0.9758999943733215,0.977400004863739,0.9545454382896424,0.9718614816665648,0.9935064911842346
88,0.9735000133514404,0.975600004196167,0.9782000184059144,0.9545454382896424,0.9740259647369384,0.9913420081138612
89,0.9724000096321106,0.9749999940395355,0.9782999753952026,0.9567099809646606,0.9696969985961914,0.9891774654388428
90,0.9768999814987184,0.979300022125244,0.9807000160217284,0.9567099809646606,0.9751082062721252,0.9935064911842346
91,0.975000023841858,0.977500021457672,0.97979998588562,0.9588744640350342,0.9696969985961914,0.9891774654388428
92,0.975000023841858,0.9778000116348268,0.9807999730110168,0.9610389471054076,0.9718614816665648,0.9913420081138612
93,0.975000023841858,0.9775999784469604,0.979300022125244,0.9610389471054076,0.9718614816665648,0.9913420081138612
94,0.9745000004768372,0.9771000146865844,0.9797000288963318,0.9588744640350342,0.9718614816665648,0.9913420081138612
95,0.9745000004768372,0.9768999814987184,0.979300022125244,0.9567099809646606,0.9718614816665648,0.9956709742546082
96,0.9746000170707704,0.9769999980926514,0.97979998588562,0.9545454382896424,0.9718614816665648,0.9913420081138612
97,0.973900020122528,0.9767000079154968,0.9789000153541564,0.963203489780426,0.9729437232017516,0.9913420081138612
98,0.9745000004768372,0.9767000079154968,0.979300022125244,0.9610389471054076,0.9718614816665648,0.9935064911842346
99,0.9732999801635742,0.9761000275611876,0.9789999723434448,0.9610389471054076,0.9696969985961914,0.9870129823684692
100,0.9771000146865844,0.9800000190734864,0.9822999835014344,0.9567099809646606,0.976190447807312,0.9935064911842346
101,0.976199984550476,0.978600025177002,0.981599986553192,0.9567099809646606,0.9740259647369384,0.9891774654388428
102,0.975000023841858,0.9782999753952026,0.9807999730110168,0.9588744640350342,0.9740259647369384,0.9935064911842346
103,0.9758999943733216,0.9785000085830688,0.9814000129699708,0.9610389471054076,0.9740259647369384,0.9935064911842346
104,0.976199984550476,0.9787999987602234,0.9804999828338624,0.9610389471054076,0.976190447807312,0.9935064911842346
105,0.975499987602234,0.977999985218048,0.9804999828338624,0.9588744640350342,0.9740259647369384,0.9935064911842346
106,0.9746000170707704,0.9772999882698059,0.9799000024795532,0.9545454382896424,0.9740259647369384,0.9891774654388428
107,0.9746999740600586,0.9778000116348268,0.9796000123023988,0.9567099809646606,0.9718614816665648,0.9913420081138612
108,0.973200023174286,0.9771000146865844,0.9800999760627748,0.9567099809646606,0.9718614816665648,0.9935064911842346
109,0.9753999710083008,0.977999985218048,0.9799000024795532,0.9588744640350342,0.9718614816665648,0.9913420081138612
110,0.9782999753952026,0.9810000061988832,0.9829999804496764,0.9567099809646606,0.976190447807312,0.9956709742546082
111,0.977400004863739,0.9796000123023988,0.9807000160217284,0.9610389471054076,0.9718614816665648,0.9935064911842346
112,0.9779000282287598,0.9796000123023988,0.9818999767303468,0.9567099809646606,0.9740259647369384,0.9956709742546082
113,0.9758999943733216,0.9789499938488007,0.9805999994277954,0.963203489780426,0.9751082062721252,0.9935064911842346
114,0.9771999716758728,0.9791499972343445,0.9807999730110168,0.963203489780426,0.9740259647369384,0.9956709742546082
115,0.9763000011444092,0.9788500070571899,0.9811000227928162,0.9588744640350342,0.976190447807312,0.9935064911842346
116,0.977400004863739,0.9787999987602234,0.9801999926567078,0.9610389471054076,0.9740259647369384,0.9935064911842346
117,0.9764000177383424,0.9786500036716461,0.9807999730110168,0.9610389471054076,0.9729437232017516,0.9935064911842346
118,0.977299988269806,0.9790499806404114,0.9805999994277954,0.9610389471054076,0.9751082062721252,0.9913420081138612
119,0.9771000146865844,0.9785500168800354,0.9810000061988832,0.9545454382896424,0.9718614816665648,0.9870129823684692
120,0.9789999723434448,0.9815000295639038,0.9833999872207642,0.9588744640350342,0.9783549904823304,0.9935064911842346
121,0.9771999716758728,0.9802500009536743,0.9824000000953674,0.9610389471054076,0.9772727191448212,0.9935064911842346
122,0.9775999784469604,0.9800999760627748,0.9822999835014344,0.9588744640350342,0.976190447807312,0.9935064911842346
123,0.9775999784469604,0.9800000190734864,0.9819999933242798,0.9653679728507996,0.9740259647369384,0.9913420081138612
124,0.977999985218048,0.979300022125244,0.9817000031471252,0.963203489780426,0.9740259647369384,0.9913420081138612
125,0.9764999747276306,0.979200005531311,0.9819999933242798,0.9545454382896424,0.9783549904823304,0.9913420081138612
126,0.9767000079154968,0.9790999889373779,0.9818999767303468,0.963203489780426,0.9751082062721252,0.9935064911842346
127,0.975499987602234,0.9791499972343445,0.981599986553192,0.963203489780426,0.976190447807312,0.9935064911842346
128,0.975499987602234,0.9785000085830688,0.9819999933242798,0.9610389471054076,0.976190447807312,0.9935064911842346
129,0.9758999943733216,0.9783499836921692,0.9817000031471252,0.9567099809646606,0.9740259647369385,0.9891774654388428
130,0.9793999791145324,0.9821000099182128,0.9842000007629396,0.9588744640350342,0.9783549904823304,0.9935064911842346
131,0.9778000116348268,0.9805999994277954,0.983299970626831,0.963203489780426,0.976190447807312,0.9978355169296264
132,0.977999985218048,0.980650007724762,0.9839000105857848,0.9567099809646606,0.976190447807312,0.9956709742546082
133,0.977400004863739,0.980400025844574,0.9833999872207642,0.9610389471054076,0.976190447807312,0.9956709742546082
134,0.9783999919891356,0.9801999926567078,0.982200026512146,0.9610389471054076,0.9772727191448212,0.9935064911842346
135,0.9775999784469604,0.9800999760627748,0.9821000099182128,0.963203489780426,0.9740259647369384,0.9935064911842346
136,0.977999985218048,0.9796000123023987,0.9815000295639038,0.9675324559211732,0.9729437232017516,0.9956709742546082
137,0.9767000079154968,0.9796999990940094,0.9832000136375428,0.9588744640350342,0.9740259647369384,0.9956709742546082
138,0.9764999747276306,0.9793500006198882,0.9814000129699708,0.9610389471054076,0.9751082062721252,0.9956709742546082
139,0.977500021457672,0.9796000123023988,0.9817000031471252,0.963203489780426,0.976190447807312,0.9913420081138612
140,0.9793999791145324,0.982699990272522,0.9850000143051147,0.9610389471054076,0.980519473552704,0.9978355169296264
141,0.977999985218048,0.9815000295639038,0.9847000241279602,0.963203489780426,0.976190447807312,0.9978355169296264
142,0.977999985218048,0.9810000061988832,0.9829999804496764,0.9675324559211732,0.976190447807312,0.9935064911842346
143,0.9779000282287598,0.9810000061988832,0.9833999872207642,0.963203489780426,0.9783549904823304,0.9913420081138612
144,0.9779000282287598,0.9801999926567078,0.9836000204086304,0.9610389471054076,0.976190447807312,0.9956709742546082
145,0.9782999753952026,0.9804999828338624,0.9821000099182128,0.9653679728507996,0.9783549904823304,0.9935064911842346
146,0.9782000184059144,0.9804500043392181,0.983299970626831,0.963203489780426,0.9751082062721252,0.9935064911842346
147,0.977500021457672,0.9800000190734864,0.9830999970436096,0.963203489780426,0.9740259647369384,0.9913420081138612
148,0.9782000184059144,0.980400025844574,0.9830999970436096,0.963203489780426,0.976190447807312,0.9935064911842346
149,0.9781000018119812,0.9805000126361847,0.9825999736785888,0.963203489780426,0.976190447807312,0.9956709742546082
150,0.98089998960495,0.9833999872207642,0.9848999977111816,0.9675324559211732,0.980519473552704,0.9935064911842346
151,0.979300022125244,0.9817500114440918,0.9842000007629396,0.963203489780426,0.976190447807312,0.9891774654388428
152,0.979099988937378,0.9814000129699708,0.9836000204086304,0.9653679728507996,0.9783549904823304,0.9956709742546082
153,0.9782999753952026,0.98089998960495,0.9833999872207642,0.963203489780426,0.976190447807312,0.9956709742546082
154,0.9789999723434448,0.9814000129699708,0.983299970626831,0.963203489780426,0.9772727191448212,0.9956709742546082
155,0.979099988937378,0.9807000160217284,0.9829000234603882,0.963203489780426,0.9783549904823304,0.9935064911842346
156,0.978600025177002,0.9808000028133392,0.9830999970436096,0.963203489780426,0.9772727191448212,0.9935064911842346
157,0.9782999753952026,0.9805499911308289,0.9829999804496764,0.9675324559211732,0.9783549904823304,0.9913420081138612
158,0.9776999950408936,0.9801499843597412,0.9829000234603882,0.963203489780426,0.9761904776096344,0.9956709742546082
159,0.977400004863739,0.9801499843597412,0.9833999872207642,0.9653679728507996,0.976190447807312,0.9956709742546082
160,0.981599986553192,0.9836000204086304,0.9850999712944032,0.9653679728507996,0.980519473552704,0.9935064911842346
161,0.9804999828338624,0.9822500050067902,0.9837999939918518,0.9675324559211732,0.9783549904823304,0.9956709742546082
162,0.9786999821662904,0.9818000197410583,0.9847000241279602,0.9653679728507996,0.9783549904823304,0.9935064911842346
163,0.9797000288963318,0.9812999963760376,0.9837999939918518,0.9653679728507996,0.9794372320175172,0.9913420081138612
164,0.979200005531311,0.9814499914646149,0.9833999872207642,0.9696969985961914,0.9772727191448212,0.9913420081138612
165,0.9794999957084656,0.9814000129699708,0.9832000136375428,0.9653679728507996,0.980519473552704,0.9935064911842346
166,0.9789999723434448,0.9807999730110168,0.9825000166893004,0.9653679728507996,0.976190447807312,0.9956709742546082
167,0.9787999987602234,0.9807000160217284,0.9829999804496764,0.9653679728507996,0.9772727191448212,0.9935064911842346
168,0.9789000153541564,0.9814000129699707,0.9837999939918518,0.9653679728507996,0.9751082062721252,0.9956709742546082
169,0.977999985218048,0.980400025844574,0.9830999970436096,0.963203489780426,0.9783549904823304,0.9956709742546082
170,0.9811999797821044,0.9837999939918518,0.9855999946594238,0.9696969985961914,0.980519473552704,0.9956709742546082
171,0.9803000092506408,0.9825999736785888,0.9850999712944032,0.9675324559211732,0.980519473552704,0.9956709742546082
172,0.9797000288963318,0.9821999967098236,0.9843000173568726,0.9653679728507996,0.9783549904823304,0.9913420081138612
173,0.9794999957084656,0.9825000166893004,0.9847000241279602,0.9653679728507996,0.9783549904823304,0.9935064911842346
174,0.9793999791145324,0.9817000031471252,0.9850999712944032,0.9718614816665648,0.9783549904823304,0.9935064911842346
175,0.979099988937378,0.9817500114440918,0.9847000241279602,0.9675324559211732,0.9794372320175172,0.9935064911842346
176,0.97979998588562,0.9819000065326691,0.9840999841690063,0.9718614816665648,0.980519473552704,0.9956709742546082
177,0.9789000153541564,0.981550008058548,0.9836000204086304,0.9653679728507996,0.976190447807312,0.9891774654388428
178,0.9794999957084656,0.9815000295639038,0.9825000166893004,0.9675324559211732,0.9783549904823304,0.9913420081138612
179,0.9799000024795532,0.9818000197410583,0.9833999872207642,0.9675324559211732,0.980519473552704,0.9935064911842346
180,0.981599986553192,0.9841499924659729,0.9858999848365784,0.9653679728507996,0.980519473552704,0.9956709742546082
181,0.980400025844574,0.9828000068664552,0.9846000075340272,0.9675324559211732,0.9826839566230774,0.9913420081138612
182,0.9796000123023988,0.982699990272522,0.9851999878883362,0.9610389471054076,0.9783549904823304,0.9913420081138612
183,0.979200005531311,0.9824000000953674,0.9846000075340272,0.9696969985961914,0.980519473552704,0.9935064911842346
184,0.9807000160217284,0.9828000068664551,0.984499990940094,0.963203489780426,0.9794372320175172,0.9956709742546082
185,0.9797000288963318,0.9820500016212463,0.9842000007629396,0.9696969985961914,0.9816017150878906,0.9956709742546082
186,0.9787999987602234,0.9814500212669373,0.984499990940094,0.9653679728507996,0.976190447807312,0.9935064911842346
187,0.9796000123023988,0.9821499884128571,0.9840999841690063,0.963203489780426,0.9794372320175172,0.9956709742546082
188,0.9789999723434448,0.9817000031471252,0.9847000241279602,0.963203489780426,0.9794372320175172,0.9935064911842346
189,0.9799000024795532,0.9814499914646149,0.9832000136375428,0.9588744640350342,0.9772727191448212,0.9956709742546082
190,0.9824000000953674,0.9846999943256378,0.9868000149726868,0.9653679728507996,0.980519473552704,0.9956709742546082
191,0.981599986553192,0.9835000038146972,0.9850999712944032,0.9675324559211732,0.9794372320175172,0.9978355169296264
192,0.9807999730110168,0.983299970626831,0.9854999780654908,0.9718614816665648,0.9816017150878906,0.9935064911842346
193,0.9803000092506408,0.9827499985694885,0.9846000075340272,0.9696969985961914,0.980519473552704,0.9935064911842346
194,0.9805999994277954,0.9825000166893004,0.9850999712944032,0.9675324559211732,0.9783549904823304,0.9956709742546082
195,0.9796000123023988,0.982200026512146,0.9843999743461608,0.9675324559211732,0.9794372320175172,0.9935064911842346
196,0.9811999797821044,0.9822999835014344,0.9839000105857848,0.9718614816665648,0.9783549904823304,0.9913420081138612
197,0.9800000190734864,0.9818999767303468,0.984000027179718,0.9696969985961914,0.9783549904823304,0.9956709742546082
198,0.9789999723434448,0.9829000234603882,0.9857000112533568,0.963203489780426,0.980519473552704,0.9956709742546082
199,0.9797000288963318,0.981799989938736,0.9843999743461608,0.9696969985961914,0.9772727191448212,0.9913420081138612
200,0.9840999841690063,0.9854999780654908,0.9865999817848206,0.9696969985961914,0.9826839566230774,0.9956709742546082
201,0.9847999811172484,0.98580002784729,0.9868999719619752,0.9740259647369384,0.9826839566230774,0.9956709742546082
202,0.984499990940094,0.9858999848365784,0.9869999885559082,0.9740259647369384,0.9826839566230774,0.9935064911842346
203,0.9843000173568726,0.986050009727478,0.9872000217437744,0.9718614816665648,0.9826839566230774,0.9956709742546082
204,0.9843000173568726,0.9860000014305115,0.9873999953269958,0.9696969985961914,0.9816017150878906,0.9956709742546082
205,0.9843999743461608,0.9861000180244446,0.9869999885559082,0.9718614816665648,0.9826839566230774,0.9956709742546082
206,0.9850999712944032,0.9864000082015992,0.9872000217437744,0.9740259647369384,0.9826839566230774,0.9956709742546082
207,0.9850000143051147,0.9864000082015992,0.9871000051498412,0.9740259647369384,0.9826839566230774,0.9956709742546082
208,0.9850000143051147,0.986299991607666,0.9871000051498412,0.9696969985961914,0.9826839566230774,0.9956709742546082
209,0.9853000044822692,0.9864500164985657,0.9872999787330629,0.9718614816665648,0.9826839566230774,0.9956709742546082
210,0.9858999848365784,0.9865999817848206,0.9869999885559082,0.9740259647369384,0.9826839566230774,0.9956709742546082
211,0.9855999946594238,0.9865999817848206,0.9869999885559082,0.9740259647369384,0.9826839566230774,0.9956709742546082
212,0.9854999780654908,0.9865000247955322,0.9872000217437744,0.9740259647369384,0.9826839566230774,0.9956709742546082
213,0.9854999780654908,0.9865999817848206,0.9869999885559082,0.9718614816665648,0.9826839566230774,0.9956709742546082
214,0.98580002784729,0.9866999983787536,0.9869999885559082,0.976190447807312,0.9826839566230774,0.9956709742546082
215,0.9854999780654908,0.9865000247955322,0.9871000051498412,0.9718614816665648,0.9826839566230774,0.9956709742546082
216,0.98580002784729,0.9865000247955322,0.9869999885559082,0.976190447807312,0.9826839566230774,0.9956709742546082
217,0.9855999946594238,0.9865000247955322,0.9868999719619752,0.976190447807312,0.9826839566230774,0.9956709742546082
218,0.9855999946594238,0.9865999817848206,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
219,0.9858999848365784,0.9865500032901764,0.9868999719619752,0.9718614816665648,0.9826839566230774,0.9956709742546082
220,0.9861999750137328,0.9865999817848206,0.9868999719619752,0.976190447807312,0.9826839566230774,0.9956709742546082
221,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9956709742546082
222,0.9861999750137328,0.9865999817848206,0.9869999885559082,0.9718614816665648,0.9826839566230774,0.9956709742546082
223,0.9861000180244446,0.9865999817848206,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9956709742546082
224,0.9861999750137328,0.9865999817848206,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
225,0.9861000180244446,0.9864000082015992,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9978355169296264
226,0.986299991607666,0.9865999817848206,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
227,0.9861999750137328,0.9865999817848206,0.9869999885559082,0.9740259647369384,0.9826839566230774,0.9956709742546082
228,0.986299991607666,0.9865500032901764,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9978355169296264
229,0.986299991607666,0.9865000247955322,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
230,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
231,0.9861999750137328,0.9864000082015992,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
232,0.9861999750137328,0.9865000247955322,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
233,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
234,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9978355169296264
235,0.986299991607666,0.9865000247955322,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9978355169296264
236,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
237,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
238,0.9861999750137328,0.9865000247955322,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9978355169296264
239,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9978355169296264
240,0.9861999750137328,0.9865000247955322,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9978355169296264
241,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9837662279605865,0.9978355169296264
242,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
243,0.9861999750137328,0.9865000247955322,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
244,0.9861999750137328,0.9865000247955322,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
245,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9978355169296264
246,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9978355169296264
247,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9978355169296264
248,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
249,0.9861999750137328,0.9865000247955322,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9978355169296264
250,0.9861999750137328,0.9865000247955322,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9978355169296264
251,0.9864000082015992,0.9865999817848206,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
252,0.9865000247955322,0.9865999817848206,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
253,0.9864000082015992,0.9865999817848206,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
254,0.9865000247955322,0.9865999817848206,0.9868000149726868,0.976190447807312,0.9826839566230774,0.9956709742546082
255,0.9865000247955322,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
256,0.9864000082015992,0.9865999817848206,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
257,0.9865000247955322,0.9865999817848206,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
258,0.9865000247955322,0.9865999817848206,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
259,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9848484992980956,0.9978355169296264
260,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9848484992980956,0.9978355169296264
261,0.9865000247955322,0.9865999817848206,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
262,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9956709742546082
263,0.9865999817848206,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
264,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9978355169296264
265,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9978355169296264
266,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9978355169296264
267,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9978355169296264
268,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9978355169296264
269,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9837662279605865,0.9956709742546082
270,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
271,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
272,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
273,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
274,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
275,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
276,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
277,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
278,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
279,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9956709742546082
280,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
281,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
282,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9718614816665648,0.9816017150878906,0.9956709742546082
283,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
284,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9718614816665648,0.9816017150878906,0.9956709742546082
285,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
286,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
287,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9956709742546082
288,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
289,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9956709742546082
291,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9956709742546082
292,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
293,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
294,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
295,0.9865999817848206,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9978355169296264
296,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9978355169296264
297,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9978355169296264
298,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.976190447807312,0.9837662279605865,0.9978355169296264
299,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9848484992980956,0.9978355169296264
300,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9978355169296264
301,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9837662279605865,0.9978355169296264
302,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9837662279605865,0.9978355169296264
303,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9837662279605865,0.9978355169296264
304,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9837662279605865,0.9978355169296264
305,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9956709742546082
306,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9837662279605865,0.9978355169296264
307,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9848484992980956,0.9978355169296264
308,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9848484992980956,0.9956709742546082
309,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9848484992980956,0.9978355169296264
310,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9826839566230774,0.9935064911842346
311,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9740259647369384,0.9848484992980956,0.9978355169296264
312,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.9740259647369384,0.9837662279605865,0.9978355169296264
313,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9913420081138612
314,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.976190447807312,0.9848484992980956,0.9978355169296264
315,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.976190447807312,0.9826839864253998,0.9913420081138612
316,0.9865999817848206,0.9866999983787536,0.9868000149726868,0.976190447807312,0.980519473552704,0.9913420081138612
317,0.9866999983787536,0.9866999983787536,0.9866999983787536,0.9783549904823304,0.9783549904823304,0.9848484992980956


==> data/f25-e1metrics_deltacorr_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.5763999819755554,0.6151999831199646,0.65829998254776,0.5324675440788269,0.6017315983772278,0.673160195350647
1,0.755299985408783,0.7749999761581421,0.7961000204086304,0.7294372320175171,0.7640692591667175,0.8138527870178223
2,0.8108999729156494,0.8372499942779541,0.8596000075340271,0.7922077775001526,0.8279220759868622,0.8701298832893372
3,0.857200026512146,0.8720499873161316,0.8833000063896179,0.8203462958335876,0.8625541031360626,0.8896104097366333
4,0.8824999928474426,0.8934999704360962,0.902400016784668,0.8484848737716675,0.8896104097366333,0.9220778942108154
5,0.8956000208854675,0.9059499800205231,0.9132999777793884,0.8701298832893372,0.899350643157959,0.9177489280700684
6,0.9059000015258788,0.9151500165462494,0.9217000007629396,0.8766233921051025,0.9134199321269989,0.9329004287719728
7,0.9121999740600586,0.9213000237941742,0.9271000027656556,0.8679653406143188,0.9155844449996948,0.9415584206581116
8,0.9185000061988832,0.926900029182434,0.932699978351593,0.8809523582458496,0.9220778942108154,0.9415584206581116
9,0.9236999750137328,0.9290000200271606,0.9358000159263612,0.887445867061615,0.9264069199562072,0.9458874464035034
10,0.8878999948501587,0.9162499904632568,0.932699978351593,0.8658008575439453,0.9123376607894897,0.939393937587738
11,0.9160000085830688,0.9280999898910522,0.9387000203132628,0.8939393758773804,0.9220778942108154,0.9415584206581116
12,0.9218999743461608,0.9325000047683716,0.9398999810218812,0.8939393758773804,0.9307359457015992,0.9523809552192688
13,0.9247999787330629,0.9351000189781188,0.9448000192642212,0.8982684016227722,0.9329004287719728,0.9545454382896424
14,0.9301999807357788,0.940500020980835,0.9484999775886536,0.9004328846931458,0.9372294545173644,0.9567099809646606
15,0.9354000091552734,0.942300021648407,0.9501000046730042,0.911255419254303,0.9383116960525513,0.9588744640350342
16,0.9365000128746032,0.9448000192642212,0.9514999985694884,0.9155844449996948,0.9415584206581116,0.9610389471054076
17,0.9405999779701232,0.9468500018119812,0.9528999924659728,0.9134199023246764,0.9415584206581116,0.9696969985961914
18,0.9416000247001648,0.9485999941825868,0.9549999833106996,0.9134199023246764,0.9458874464035034,0.9675324559211732
19,0.9435999989509584,0.9481000006198883,0.953499972820282,0.9264069199562072,0.9458874464035034,0.9653679728507996
20,0.9405999779701232,0.9496500194072723,0.9563000202178956,0.919913411140442,0.9491342008113861,0.9740259647369384
21,0.9426000118255616,0.9519000053405762,0.9574999809265136,0.9264069199562072,0.948051929473877,0.963203489780426
22,0.9438999891281128,0.9537000060081482,0.9591000080108644,0.9220778942108154,0.9491342008113861,0.9653679728507996
23,0.9477999806404114,0.9552000164985656,0.959999978542328,0.9329004287719728,0.9502164721488952,0.9696969985961914
24,0.948099970817566,0.9541000127792358,0.9599000215530396,0.9264069199562072,0.9458874464035034,0.9718614816665648
25,0.948199987411499,0.95660001039505,0.9623000025749208,0.9285714030265808,0.9523809552192688,0.9740259647369384
26,0.9506000280380248,0.9567000269889832,0.9624000191688538,0.9285714030265808,0.9545454382896424,0.9718614816665648
27,0.9521999955177308,0.9581000208854676,0.9641000032424928,0.9307359457015992,0.9545454382896424,0.9718614816665648
28,0.9520999789237976,0.9584500193595886,0.9635000228881836,0.9285714030265808,0.9523809552192688,0.976190447807312
29,0.9532999992370604,0.9593500196933746,0.963800013065338,0.9329004287719728,0.951298713684082,0.9740259647369384
30,0.9556999802589417,0.9616000056266784,0.9663000106811525,0.9307359457015992,0.9567099809646606,0.9783549904823304
31,0.9552000164985656,0.9610000252723694,0.9666000008583068,0.939393937587738,0.9567099809646606,0.976190447807312
32,0.9559999704360962,0.962000012397766,0.9674999713897704,0.9285714030265808,0.9567099809646606,0.9826839566230774
33,0.960099995136261,0.9632499814033508,0.9657999873161316,0.94372296333313,0.9610389471054076,0.980519473552704
34,0.958899974822998,0.963049978017807,0.9674999713897704,0.9372294545173644,0.9577922224998474,0.9740259647369384
35,0.9588000178337096,0.9632500112056732,0.9663000106811525,0.9458874464035034,0.9588744640350342,0.9826839566230774
36,0.958199977874756,0.9638499915599824,0.9689000248908995,0.94372296333313,0.9588744640350342,0.980519473552704
37,0.9607999920845032,0.9642000198364258,0.9675999879837036,0.9415584206581116,0.9567099809646606,0.9870129823684692
38,0.9595999717712402,0.96424999833107,0.9681000113487244,0.94372296333313,0.9610389769077301,0.9783549904823304
39,0.961300015449524,0.9650999903678894,0.9678999781608582,0.9458874464035034,0.9621212184429169,0.9870129823684692
40,0.9641000032424928,0.9679999947547911,0.9718000292778016,0.948051929473877,0.963203489780426,0.9848484992980956
41,0.9629999995231628,0.9679999947547911,0.9726999998092652,0.94372296333313,0.9642857313156128,0.9826839566230774
42,0.9632999897003174,0.967849999666214,0.9721999764442444,0.939393937587738,0.9621212184429169,0.9848484992980956
43,0.9639999866485596,0.9681500196456909,0.97079998254776,0.948051929473877,0.9642857313156128,0.9870129823684692
44,0.9623000025749208,0.968400001525879,0.9721999764442444,0.9372294545173644,0.9588744640350342,0.9826839566230774
45,0.963599979877472,0.9683499932289124,0.9726999998092652,0.948051929473877,0.9653679728507996,0.9783549904823304
46,0.9645000100135804,0.9677000045776368,0.9718000292778016,0.94372296333313,0.963203489780426,0.9870129823684692
47,0.9652000069618224,0.9686999917030334,0.9718999862670898,0.9502164721488952,0.9588744640350342,0.9848484992980956
48,0.963699996471405,0.9686499834060669,0.9731000065803528,0.9458874464035034,0.9642857313156128,0.980519473552704
49,0.9661999940872192,0.9696000218391418,0.9733999967575072,0.9502164721488952,0.963203489780426,0.9826839566230774
50,0.9682000279426576,0.972000002861023,0.9757000207901,0.9502164721488952,0.9675324559211732,0.9870129823684692
51,0.9674000144004822,0.9717999994754791,0.9751999974250792,0.9545454382896424,0.9653679728507996,0.9891774654388428
52,0.9678999781608582,0.97079998254776,0.9743000268936156,0.9523809552192688,0.9653679728507996,0.9848484992980956
53,0.9685999751091005,0.9718999862670898,0.9743000268936156,0.9523809552192688,0.9653679728507996,0.9870129823684692
54,0.9684000015258788,0.972000002861023,0.9757999777793884,0.9502164721488952,0.9653679728507996,0.9891774654388428
55,0.9678000211715698,0.9715999960899352,0.975600004196167,0.9502164721488952,0.9653679728507996,0.9870129823684692
56,0.9670000076293944,0.9710999727249146,0.9751999974250792,0.9523809552192688,0.9653679728507996,0.9870129823684692
57,0.9688000082969666,0.9714999794960022,0.9757000207901,0.9502164721488952,0.9653679728507996,0.9870129823684692
58,0.967199981212616,0.9702000021934509,0.9747999906539916,0.9523809552192688,0.9653679728507996,0.9891774654388428
59,0.9688000082969666,0.9721499979496002,0.9743000268936156,0.9502164721488952,0.9675324559211732,0.9870129823684692
60,0.9710999727249146,0.9750999808311462,0.9775999784469604,0.9545454382896424,0.9696969985961914,0.9935064911842346
61,0.9710000157356262,0.9742499887943268,0.977400004863739,0.9523809552192688,0.9686147272586823,0.9913420081138612
62,0.970300018787384,0.9743500053882599,0.977999985218048,0.9523809552192688,0.9696969985961914,0.9891774654388428
63,0.9718000292778016,0.9745500087738037,0.9779000282287598,0.9523809552192688,0.9696969985961914,0.9913420081138612
64,0.9702000021934508,0.973800003528595,0.9781000018119812,0.9545454382896424,0.9696969985961914,0.9913420081138612
65,0.9697999954223632,0.973900020122528,0.9775999784469604,0.9545454382896424,0.9696969985961914,0.9891774654388428
66,0.9699000120162964,0.9743500053882599,0.9778000116348268,0.9545454382896424,0.9664502143859863,0.9935064911842346
67,0.968999981880188,0.9733999967575072,0.9775999784469604,0.9523809552192688,0.9696969985961914,0.9891774654388428
68,0.9693999886512756,0.9732999801635742,0.977500021457672,0.9567099809646606,0.9675324559211732,0.9913420081138612
69,0.9688000082969666,0.9742499887943268,0.9775999784469604,0.9545454382896424,0.9686147272586823,0.9891774654388428
70,0.9735000133514404,0.977500021457672,0.9801999926567078,0.9567099809646606,0.9718614816665648,0.9913420081138612
71,0.9715999960899352,0.975600004196167,0.9796000123023988,0.9588744640350342,0.9718614816665648,0.9870129823684692
72,0.973200023174286,0.976250022649765,0.979300022125244,0.9567099809646606,0.9718614816665648,0.9935064911842346
73,0.972100019454956,0.9758999943733215,0.9793999791145324,0.9610389471054076,0.9707792401313782,0.9913420081138612
74,0.972599983215332,0.9765999913215636,0.9789000153541564,0.9567099809646606,0.9740259647369384,0.9956709742546082
75,0.9717000126838684,0.9757999777793884,0.9800999760627748,0.9545454382896424,0.9740259647369384,0.9935064911842346
76,0.9728000164031982,0.9762499928474426,0.9793999791145324,0.9545454382896424,0.9707792401313782,0.9935064911842346
77,0.9717000126838684,0.9760500192642212,0.9783999919891356,0.9523809552192688,0.9718614816665648,0.9913420081138612
78,0.972000002861023,0.975600004196167,0.9785000085830688,0.9610389471054076,0.9696969985961914,0.9891774654388428
79,0.9718999862670898,0.9750500023365021,0.9781000018119812,0.9545454382896424,0.9718614816665648,0.9891774654388428
80,0.9763000011444092,0.9792500138282776,0.981599986553192,0.9588744640350342,0.976190447807312,0.9935064911842346
81,0.9746000170707704,0.9784999787807465,0.9807000160217284,0.9588744640350342,0.9751082062721252,0.9956709742546082
82,0.974399983882904,0.9776999950408936,0.9807999730110168,0.9588744640350342,0.9718614816665648,0.9956709742546082
83,0.975600004196167,0.9777000248432159,0.980400025844574,0.9567099809646606,0.9740259647369384,0.9913420081138612
84,0.973200023174286,0.9774999916553497,0.9803000092506408,0.9567099809646606,0.9718614816665648,0.9913420081138612
85,0.9740999937057496,0.977649986743927,0.9804999828338624,0.9610389471054076,0.9740259647369384,0.9935064911842346
86,0.9733999967575072,0.9765999913215636,0.9804999828338624,0.9523809552192688,0.9718614816665648,0.9935064911842346
87,0.9745000004768372,0.977400004863739,0.9789999723434448,0.948051929473877,0.9718614816665648,0.9956709742546082
88,0.9749000072479248,0.9776999950408936,0.9803000092506408,0.9567099809646606,0.9718614816665648,0.9891774654388428
89,0.9739999771118164,0.9768500030040742,0.97979998588562,0.9567099809646606,0.9718614816665648,0.9935064911842346
90,0.9764999747276306,0.9801999926567078,0.983299970626831,0.9567099809646606,0.9783549904823304,0.9913420081138612
91,0.9764999747276306,0.9787999987602234,0.9821000099182128,0.9545454382896424,0.9740259647369384,0.9935064911842346
92,0.9760000109672546,0.9790500104427338,0.9818999767303468,0.963203489780426,0.976190447807312,0.9935064911842346
93,0.9761000275611876,0.9783999919891356,0.9811999797821044,0.963203489780426,0.9740259647369384,0.9935064911842346
94,0.9753999710083008,0.9788999855518341,0.9812999963760376,0.9610389471054076,0.9751082062721252,0.9891774654388428
95,0.9764000177383424,0.9785000085830688,0.9818000197410583,0.9588744640350342,0.976190447807312,0.9956709742546082
96,0.9746000170707704,0.977400004863739,0.9804999828338624,0.9545454382896424,0.9740259647369384,0.9891774654388428
97,0.9760000109672546,0.9786500036716461,0.982200026512146,0.963203489780426,0.976190447807312,0.9913420081138612
98,0.9757999777793884,0.9786500036716461,0.981599986553192,0.963203489780426,0.976190447807312,0.9913420081138612
99,0.9753999710083008,0.9782499969005585,0.9814000129699708,0.9610389471054076,0.9729437232017516,0.9913420081138612
100,0.9779000282287598,0.9811999797821044,0.9840999841690063,0.9610389471054076,0.9783549904823304,0.9935064911842346
101,0.9775999784469604,0.9806499779224396,0.9835000038146972,0.9610389471054076,0.9783549606800079,0.9891774654388428
102,0.9771000146865844,0.98089998960495,0.9830999970436096,0.9610389471054076,0.976190447807312,0.9913420081138612
103,0.9765999913215636,0.9802999794483186,0.9828000068664552,0.9610389471054076,0.976190447807312,0.9935064911842346
104,0.977400004863739,0.9804500043392181,0.9833999872207642,0.9653679728507996,0.9772727191448212,0.9935064911842346
105,0.9764999747276306,0.9796999990940094,0.9825000166893004,0.9610389471054076,0.9772727191448212,0.9913420081138612
106,0.9753999710083008,0.979200005531311,0.9825999736785888,0.9523809552192688,0.976190447807312,0.9913420081138612
107,0.9763000011444092,0.9797000288963318,0.9828000068664552,0.9588744640350342,0.9751082062721252,0.9935064911842346
108,0.9760000109672546,0.9792999923229218,0.9819999933242798,0.9545454382896424,0.9772727191448212,0.9913420081138612
109,0.975000023841858,0.979099988937378,0.981599986553192,0.9588744640350342,0.9751082062721252,0.9891774654388428
110,0.9787999987602234,0.9824000000953674,0.9848999977111816,0.9588744640350342,0.9772727191448212,0.9935064911842346
111,0.9779000282287598,0.9810999929904938,0.9843000173568726,0.9610389471054076,0.9772727191448212,0.9935064911842346
112,0.9776999950408936,0.98089998960495,0.9840999841690063,0.963203489780426,0.9772727191448212,0.9935064911842346
113,0.977400004863739,0.9801999926567078,0.9839000105857848,0.9610389471054076,0.976190447807312,0.9913420081138612
114,0.977500021457672,0.9812999963760376,0.9832000136375428,0.9588744640350342,0.9772727191448212,0.9935064911842346
115,0.9782000184059144,0.98089998960495,0.9830999970436096,0.9523809552192688,0.9783549606800079,0.9935064911842346
116,0.9779000282287598,0.9810000061988831,0.9828000068664552,0.9653679728507996,0.9783549904823304,0.9935064911842346
117,0.9769999980926514,0.9800000190734864,0.9824000000953674,0.9610389471054076,0.976190447807312,0.9891774654388428
118,0.9769999980926514,0.9807499945163728,0.9825000166893004,0.9610389471054076,0.9751082062721252,0.9913420081138612
119,0.9767000079154968,0.9802500009536743,0.9829000234603882,0.963203489780426,0.976190447807312,0.9891774654388428
120,0.9794999957084656,0.9828000068664552,0.9851999878883362,0.9610389471054076,0.9783549904823304,0.9935064911842346
121,0.9785000085830688,0.9819999933242798,0.9843000173568726,0.963203489780426,0.976190447807312,0.9935064911842346
122,0.9789999723434448,0.9822500050067902,0.9836000204086304,0.9696969985961914,0.9783549904823304,0.9891774654388428
123,0.9787999987602234,0.9814000129699708,0.984000027179718,0.9675324559211732,0.976190447807312,0.9913420081138612
124,0.9783999919891356,0.9811999797821044,0.9836000204086304,0.963203489780426,0.9783549904823304,0.9935064911842346
125,0.9793999791145324,0.9815000295639038,0.9835000038146972,0.9696969985961914,0.976190447807312,0.9935064911842346
126,0.9778000116348268,0.9810999929904938,0.9832000136375428,0.9610389471054076,0.9783549904823304,0.9913420081138612
127,0.9775999784469604,0.9811000227928162,0.9829999804496764,0.9675324559211732,0.9783549904823304,0.9956709742546082
128,0.9778000116348268,0.9814499914646149,0.9833999872207642,0.9653679728507996,0.9772727191448212,0.9935064911842346
129,0.9779000282287598,0.9809499979019165,0.9835000038146972,0.9653679728507996,0.9783549904823304,0.9935064911842346
130,0.9800000190734864,0.9836499989032745,0.9861000180244446,0.9588744640350342,0.9816017150878906,0.9935064911842346
131,0.9800999760627748,0.9822999835014344,0.9851999878883362,0.9696969985961914,0.980519473552704,0.9978355169296264
132,0.977999985218048,0.9814000129699708,0.9853000044822692,0.9610389471054076,0.9783549904823304,0.9935064911842346
133,0.9794999957084656,0.9822999835014344,0.9850000143051147,0.9696969985961914,0.980519473552704,0.9935064911842346
134,0.9789999723434448,0.9818000197410583,0.9843000173568726,0.9610389471054076,0.980519473552704,0.9935064911842346
135,0.9797000288963318,0.9821000099182128,0.9836999773979188,0.9610389471054076,0.980519473552704,0.9935064911842346
136,0.9787999987602234,0.9819999933242798,0.9847000241279602,0.9610389471054076,0.9783549904823304,0.9978355169296264
137,0.9785000085830688,0.9812000095844269,0.9847999811172484,0.963203489780426,0.9772727191448212,0.9978355169296264
138,0.9782000184059144,0.9811000227928162,0.9840999841690063,0.9567099809646606,0.980519473552704,0.9956709742546082
139,0.9789999723434448,0.9824000000953674,0.9836000204086304,0.963203489780426,0.976190447807312,0.9935064911842346
140,0.9804999828338624,0.9842000007629396,0.9861000180244446,0.9653679728507996,0.980519473552704,0.9935064911842346
141,0.9804999828338624,0.9836999773979188,0.9864000082015992,0.9675324559211732,0.9783549904823304,0.9956709742546082
142,0.9800999760627748,0.9829500019550323,0.9851999878883362,0.9653679728507996,0.9794372320175172,0.9956709742546082
143,0.9807000160217284,0.9829999804496764,0.9848999977111816,0.963203489780426,0.980519473552704,0.9913420081138612
144,0.9797000288963318,0.9825000166893004,0.9855999946594238,0.963203489780426,0.9783549904823304,0.9956709742546082
145,0.9800000190734864,0.9828999936580658,0.9854000210762024,0.963203489780426,0.9794372320175172,0.9935064911842346
146,0.9800000190734864,0.9829999804496764,0.9854000210762024,0.9675324559211732,0.980519473552704,0.9956709742546082
147,0.9786999821662904,0.9819999933242798,0.9853000044822692,0.963203489780426,0.976190447807312,0.9956709742546082
148,0.9793999791145324,0.9819999933242798,0.9846000075340272,0.9653679728507996,0.980519473552704,0.9956709742546082
149,0.9787999987602234,0.9821000099182128,0.9851999878883362,0.9675324559211732,0.980519473552704,0.9935064911842346
150,0.9811000227928162,0.9843999743461608,0.9871000051498412,0.963203489780426,0.9826839566230774,0.9978355169296264
151,0.9811999797821044,0.9835500121116638,0.9865000247955322,0.9675324559211732,0.9826839566230774,0.9956709742546082
152,0.9807000160217284,0.9828500151634216,0.9846000075340272,0.9675324559211732,0.9826839566230774,0.9978355169296264
153,0.9801999926567078,0.9830999970436096,0.9855999946594238,0.9675324559211732,0.980519473552704,0.9935064911842346
154,0.9804999828338624,0.9830999970436096,0.9854999780654908,0.9653679728507996,0.980519473552704,0.9935064911842346
155,0.9799000024795532,0.9829999804496764,0.9857000112533568,0.963203489780426,0.9826839566230774,0.9935064911842346
156,0.9800999760627748,0.983000010251999,0.9847000241279602,0.9675324559211732,0.980519473552704,0.9935064911842346
157,0.9793999791145324,0.9825000166893004,0.9851999878883362,0.9653679728507996,0.980519473552704,0.9913420081138612
158,0.9793999791145324,0.9825499951839446,0.9847999811172484,0.9696969985961914,0.9816017150878906,0.9956709742546082
159,0.9799000024795532,0.9830999970436096,0.9860000014305116,0.9653679728507996,0.980519473552704,0.9956709742546082
160,0.9818999767303468,0.9848999977111816,0.987600028514862,0.9696969985961914,0.9826839566230774,0.9956709742546082
161,0.9829999804496764,0.9843000173568726,0.9857000112533568,0.9696969985961914,0.9783549904823304,0.9935064911842346
162,0.981599986553192,0.9840999841690063,0.9854000210762024,0.9696969985961914,0.9826839566230774,0.9913420081138612
163,0.9817000031471252,0.9842000007629396,0.9857000112533568,0.9718614816665648,0.980519473552704,0.9956709742546082
164,0.9805999994277954,0.9832499921321869,0.9850000143051147,0.9718614816665648,0.980519473552704,0.9935064911842346
165,0.98089998960495,0.9842000007629396,0.9861999750137328,0.9718614816665648,0.9870129823684692,0.9956709742546082
166,0.9807000160217284,0.9835500121116638,0.9848999977111816,0.9696969985961914,0.9837662279605865,0.9956709742546082
167,0.9811999797821044,0.9835500121116638,0.9851999878883362,0.9718614816665648,0.9826839566230774,0.9935064911842346
168,0.9810000061988832,0.9839000105857848,0.9850000143051147,0.9718614816665648,0.980519473552704,0.9935064911842346
169,0.9803000092506408,0.9832499921321869,0.9850999712944032,0.9718614816665648,0.9826839566230774,0.9956709742546082
170,0.9825999736785888,0.9850999712944032,0.986299991607666,0.9696969985961914,0.9826839566230774,0.9956709742546082
171,0.9815000295639038,0.9840999841690063,0.9864000082015992,0.9675324559211732,0.9826839566230774,0.9956709742546082
172,0.9814000129699708,0.9843000173568726,0.9865999817848206,0.9696969985961914,0.9826839566230774,0.9913420081138612
173,0.9818000197410583,0.9842000007629396,0.9861000180244446,0.9653679728507996,0.9848484992980956,0.9913420081138612
174,0.9810000061988832,0.9837999939918518,0.9866999983787536,0.9696969985961914,0.9826839566230774,0.9956709742546082
175,0.9814000129699708,0.9843499958515167,0.9857000112533568,0.9718614816665648,0.9826839566230774,0.9913420081138612
176,0.9812999963760376,0.9840999841690063,0.9865000247955322,0.9696969985961914,0.9826839566230774,0.9913420081138612
177,0.9819999933242798,0.9843499958515167,0.9860000014305116,0.9675324559211732,0.9816017150878906,0.9935064911842346
178,0.9810000061988832,0.9839000105857848,0.9857000112533568,0.9696969985961914,0.9826839566230774,0.9956709742546082
179,0.9804999828338624,0.9834499955177307,0.9861999750137328,0.9696969985961914,0.9826839566230774,0.9935064911842346
180,0.9830999970436096,0.9856500029563904,0.9872000217437744,0.9740259647369384,0.9848484992980956,0.9956709742546082
181,0.9828000068664552,0.9853000044822692,0.9871000051498412,0.9718614816665648,0.9826839566230774,0.9956709742546082
182,0.9814000129699708,0.9850000143051147,0.9868000149726868,0.9696969985961914,0.980519473552704,0.9956709742546082
183,0.9810000061988832,0.984499990940094,0.9865999817848206,0.9718614816665648,0.9826839566230774,0.9935064911842346
184,0.9822999835014344,0.9847000241279602,0.9868999719619752,0.9675324559211732,0.9848484992980956,0.9956709742546082
185,0.98089998960495,0.9845499992370605,0.9868999719619752,0.9675324559211732,0.9837662279605865,0.9978355169296264
186,0.9818000197410583,0.9843000173568726,0.9868000149726868,0.9675324559211732,0.9826839566230774,0.9935064911842346
187,0.9817000031471252,0.984000027179718,0.9865999817848206,0.9696969985961914,0.9837662279605865,0.9935064911842346
188,0.9817000031471252,0.9841499924659729,0.9855999946594238,0.9696969985961914,0.9826839566230774,0.9935064911842346
189,0.9814000129699708,0.9832000136375428,0.9861999750137328,0.9696969985961914,0.9826839566230774,0.9935064911842346
190,0.9830999970436096,0.9860000014305116,0.9879000186920166,0.9718614816665648,0.9826839566230774,0.9956709742546082
191,0.9837999939918518,0.9852499961853027,0.9872000217437744,0.9718614816665648,0.9826839566230774,0.9956709742546082
192,0.9825000166893004,0.9853499829769135,0.9879000186920166,0.9718614816665648,0.9816017150878906,0.9956709742546082
193,0.981599986553192,0.9848499894142151,0.9869999885559082,0.9696969985961914,0.9837662279605865,0.9935064911842346
194,0.9825999736785888,0.9847500026226044,0.9876999855041504,0.9696969985961914,0.9826839566230774,0.9935064911842346
195,0.9817000031471252,0.984499990940094,0.9872999787330629,0.9696969985961914,0.9826839566230774,0.9956709742546082
196,0.9822999835014344,0.9846000075340272,0.9861999750137328,0.9718614816665648,0.980519473552704,0.9956709742546082
197,0.9818999767303468,0.9842499792575836,0.9869999885559082,0.9740259647369384,0.9826839566230774,0.9935064911842346
198,0.9807999730110168,0.984499990940094,0.9871000051498412,0.9718614816665648,0.980519473552704,0.9956709742546082
199,0.9818000197410583,0.9842000007629396,0.9871000051498412,0.9696969985961914,0.980519473552704,0.9956709742546082
200,0.9847999811172484,0.9866499900817871,0.9890000224113464,0.9696969985961914,0.9837662279605865,0.9956709742546082
201,0.9864000082015992,0.9878000020980836,0.9886999726295472,0.976190447807312,0.9848484992980956,0.9978355169296264
202,0.9861000180244446,0.9879999756813048,0.9889000058174132,0.9740259647369384,0.9848484992980956,0.9956709742546082
203,0.9864000082015992,0.98785001039505,0.9883999824523926,0.976190447807312,0.9848484992980956,0.9978355169296264
204,0.9861999750137328,0.98785001039505,0.9886999726295472,0.976190447807312,0.9848484992980956,0.9978355169296264
205,0.9865999817848206,0.9879000186920166,0.9886999726295472,0.9783549904823304,0.9848484992980956,0.9978355169296264
206,0.9868000149726868,0.9882000088691713,0.9886999726295472,0.976190447807312,0.9859307408332825,0.9956709742546082
207,0.9866999983787536,0.9879499971866608,0.9886999726295472,0.976190447807312,0.9848484992980956,0.9978355169296264
208,0.9872999787330629,0.9882000088691713,0.9886000156402588,0.976190447807312,0.9870129823684692,0.9978355169296264
209,0.9872999787330629,0.9882000088691713,0.9884999990463256,0.9783549904823304,0.9848484992980956,0.9978355169296264
210,0.9873999953269958,0.9883000254631042,0.9886999726295472,0.9783549904823304,0.9848484992980956,0.9978355169296264
211,0.9872000217437744,0.9883000254631042,0.9886999726295472,0.9783549904823304,0.9848484992980956,0.9978355169296264
212,0.987600028514862,0.9882000088691713,0.9886999726295472,0.976190447807312,0.9848484992980956,0.9978355169296264
213,0.9872000217437744,0.9881500005722046,0.9886000156402588,0.9783549904823304,0.9859307408332825,0.9978355169296264
214,0.9873999953269958,0.9883000254631042,0.9884999990463256,0.9783549904823304,0.9870129823684692,0.9978355169296264
215,0.9872999787330629,0.9883000254631042,0.9886000156402588,0.9783549904823304,0.9870129823684692,0.9978355169296264
216,0.987600028514862,0.9882500171661377,0.9886000156402588,0.976190447807312,0.9859307408332825,0.9978355169296264
217,0.9872999787330629,0.9882000088691713,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
218,0.987600028514862,0.9883999824523926,0.9886000156402588,0.9783549904823304,0.9848484992980956,0.9978355169296264
219,0.987500011920929,0.9883999824523926,0.9886000156402588,0.9783549904823304,0.9848484992980956,0.9978355169296264
220,0.987500011920929,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9870129823684692,0.9978355169296264
221,0.9873999953269958,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9870129823684692,0.9978355169296264
222,0.9876999855041504,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
223,0.987600028514862,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
224,0.9876999855041504,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
225,0.9876999855041504,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
226,0.987500011920929,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
227,0.9876999855041504,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
228,0.9876999855041504,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
229,0.987500011920929,0.9883999824523926,0.9886000156402588,0.9783549904823304,0.9848484992980956,0.9978355169296264
230,0.9876999855041504,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
231,0.988099992275238,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
232,0.987600028514862,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
233,0.9876999855041504,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
234,0.9876999855041504,0.9885500073432922,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
235,0.987600028514862,0.9883999824523926,0.9886000156402588,0.9783549904823304,0.9848484992980956,0.9978355169296264
236,0.9876999855041504,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
237,0.9876999855041504,0.9885500073432922,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
238,0.9876999855041504,0.9885500073432922,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
239,0.987600028514862,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
240,0.9876999855041504,0.9886000156402588,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
241,0.9878000020980836,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
242,0.9876999855041504,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9870129823684692,0.9978355169296264
243,0.9878000020980836,0.9885500073432922,0.9886000156402588,0.976190447807312,0.9859307408332825,0.9978355169296264
244,0.987600028514862,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
245,0.987600028514862,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9859307408332825,0.9978355169296264
246,0.9879999756813048,0.9885500073432922,0.9886000156402588,0.976190447807312,0.9859307408332825,0.9978355169296264
247,0.9876999855041504,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
248,0.9876999855041504,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
249,0.9878000020980836,0.9884999990463256,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
250,0.9878000020980836,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
251,0.9878000020980836,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
252,0.9878000020980836,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
253,0.9878000020980836,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
254,0.988099992275238,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
255,0.9878000020980836,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
256,0.9879000186920166,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
257,0.988099992275238,0.9883999824523926,0.9886000156402588,0.976190447807312,0.9848484992980956,0.9978355169296264
258,0.9878000020980836,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
259,0.988099992275238,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
260,0.9879000186920166,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
261,0.988099992275238,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
262,0.9879999756813048,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
263,0.9879000186920166,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
264,0.988099992275238,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
265,0.9879999756813048,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
266,0.988099992275238,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
267,0.9879999756813048,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
268,0.988099992275238,0.9883999824523926,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
269,0.988099992275238,0.9884499907493591,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
270,0.988099992275238,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
271,0.9882000088691713,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
272,0.988099992275238,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
273,0.9882000088691713,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
274,0.988099992275238,0.9884499907493591,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
275,0.9882000088691713,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
276,0.9882000088691713,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
277,0.9883999824523926,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
278,0.9883999824523926,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9848484992980956,0.9978355169296264
279,0.9883999824523926,0.9884999990463256,0.9884999990463256,0.976190447807312,0.9837662279605865,0.9978355169296264
283,0.9883999824523926,0.9884499907493591,0.9884999990463256,0.9870129823684692,0.9924242496490479,0.9978355169296264
284,0.9883999824523926,0.9884499907493591,0.9884999990463256,0.9870129823684692,0.9924242496490479,0.9978355169296264


==> data/f25-e1metrics_varcorr_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.5763999819755554,0.6151999831199646,0.65829998254776,0.5324675440788269,0.6017315983772278,0.673160195350647
1,0.755299985408783,0.7749999761581421,0.7961000204086304,0.7294372320175171,0.7640692591667175,0.8138527870178223
2,0.8108999729156494,0.8372499942779541,0.8596000075340271,0.7922077775001526,0.8279220759868622,0.8701298832893372
3,0.857200026512146,0.8720499873161316,0.8833000063896179,0.8203462958335876,0.8625541031360626,0.8896104097366333
4,0.8824999928474426,0.8934999704360962,0.902400016784668,0.8484848737716675,0.8896104097366333,0.9220778942108154
5,0.8956000208854675,0.9059499800205231,0.9132999777793884,0.8701298832893372,0.899350643157959,0.9177489280700684
6,0.9059000015258788,0.9151500165462494,0.9217000007629396,0.8766233921051025,0.9134199321269989,0.9329004287719728
7,0.9121999740600586,0.9213000237941742,0.9271000027656556,0.8679653406143188,0.9155844449996948,0.9415584206581116
8,0.9185000061988832,0.926900029182434,0.932699978351593,0.8809523582458496,0.9220778942108154,0.9415584206581116
9,0.9236999750137328,0.9290000200271606,0.9358000159263612,0.887445867061615,0.9264069199562072,0.9458874464035034
10,0.9068999886512756,0.9215999841690063,0.9316999912261964,0.8831169009208679,0.9134199023246764,0.9329004287719728
11,0.9228000044822692,0.9304999709129332,0.9362999796867372,0.902597427368164,0.9264069199562072,0.94372296333313
12,0.928600013256073,0.9340499937534332,0.9381999969482422,0.9004328846931458,0.9285714030265808,0.948051929473877
13,0.9329000115394592,0.9372000098228456,0.9409999847412108,0.911255419254303,0.9372294545173644,0.948051929473877
14,0.9379000067710876,0.9413999915122986,0.9453999996185304,0.9177489280700684,0.939393937587738,0.9545454382896424
15,0.9381999969482422,0.9438000023365022,0.948300004005432,0.9220778942108154,0.9372294545173644,0.9567099809646606
16,0.9395999908447266,0.9452000260353088,0.9509999752044678,0.919913411140442,0.94372296333313,0.9588744640350342
17,0.9430000185966492,0.9472000002861024,0.9502999782562256,0.9134199023246764,0.939393937587738,0.963203489780426
18,0.944599986076355,0.9478500187397003,0.9509999752044678,0.9242424368858336,0.9448052048683167,0.9567099809646606
19,0.9448000192642212,0.949400007724762,0.9532999992370604,0.9285714030265808,0.9458874464035034,0.9588744640350342
20,0.9451000094413756,0.9508000016212464,0.9544000029563904,0.9285714030265808,0.948051929473877,0.9740259647369384
21,0.9470000267028807,0.9523500204086304,0.9553999900817872,0.9307359457015992,0.9469696879386902,0.9653679728507996
22,0.9478999972343444,0.9534000158309937,0.958299994468689,0.9285714030265808,0.9502164721488952,0.9675324559211732
23,0.9487000107765198,0.9552000164985656,0.9575999975204468,0.9285714030265808,0.9523809552192688,0.9718614816665648
24,0.9506000280380248,0.9556000232696532,0.958899974822998,0.9242424368858336,0.948051929473877,0.9718614816665648
25,0.95169997215271,0.9564499855041504,0.9607999920845032,0.9307359457015992,0.9502164721488952,0.9696969985961914
26,0.9524999856948853,0.9573000073432922,0.9611999988555908,0.9329004287719728,0.9523809552192688,0.9718614816665648
27,0.9537000060081482,0.9587500095367432,0.9639999866485596,0.9329004287719728,0.9545454382896424,0.9696969985961914
28,0.9555000066757202,0.9593999981880188,0.9617000222206116,0.9329004287719728,0.9523809552192688,0.9740259647369384
29,0.9541000127792358,0.9595999717712402,0.963800013065338,0.9329004287719728,0.9523809552192688,0.9718614816665648
30,0.9575999975204468,0.9613499939441682,0.9643999934196472,0.9372294545173644,0.9588744640350342,0.9783549904823304
31,0.9578999876976012,0.9615999758243562,0.965499997138977,0.9372294545173644,0.959956705570221,0.9740259647369384
32,0.958199977874756,0.9623999893665314,0.9664999842643738,0.9415584206581116,0.9567099511623383,0.976190447807312
33,0.9588000178337096,0.9629999995231628,0.9657999873161316,0.94372296333313,0.9610389471054076,0.980519473552704
34,0.958899974822998,0.9628500044345856,0.9657999873161316,0.9350649118423462,0.959956705570221,0.9740259647369384
35,0.9595999717712402,0.9628000259399414,0.9661999940872192,0.9415584206581116,0.9588744640350342,0.9783549904823304
36,0.9589999914169312,0.9637500047683716,0.9678000211715698,0.948051929473877,0.9588744640350342,0.9783549904823304
37,0.9610000252723694,0.9645000100135804,0.9670000076293944,0.9415584206581116,0.9588744640350342,0.9870129823684692
38,0.9603000283241272,0.963800013065338,0.9685999751091005,0.939393937587738,0.9610389471054076,0.9826839566230774
39,0.9609000086784364,0.9646000266075134,0.9667999744415284,0.9458874464035034,0.9610389471054076,0.9848484992980956
40,0.964900016784668,0.9672999978065492,0.9695000052452089,0.94372296333313,0.963203489780426,0.9848484992980956
41,0.9643999934196472,0.9668999910354614,0.9693999886512756,0.9458874464035034,0.963203489780426,0.980519473552704
42,0.9641000032424928,0.9664999842643738,0.9695000052452089,0.94372296333313,0.9610389471054076,0.976190447807312
43,0.9650999903678894,0.9672000110149384,0.9696000218391418,0.94372296333313,0.9621212184429169,0.9848484992980956
44,0.9628999829292296,0.9673999845981598,0.9711999893188475,0.948051929473877,0.9621212184429169,0.980519473552704
45,0.9639000296592712,0.9677499830722809,0.9707000255584716,0.9502164721488952,0.9621212184429169,0.980519473552704
46,0.9646999835968018,0.9678000211715698,0.9700000286102296,0.9415584206581116,0.963203489780426,0.9870129823684692
47,0.9649999737739564,0.9686999917030334,0.9708999991416932,0.9415584206581116,0.9610389471054076,0.9848484992980956
48,0.9653000235557556,0.9684500098228455,0.9718000292778016,0.948051929473877,0.9653679728507996,0.980519473552704
49,0.9649999737739564,0.9688999950885773,0.9708999991416932,0.9502164721488952,0.963203489780426,0.9826839566230774
50,0.9692000150680542,0.9711999893188475,0.9729999899864196,0.9458874464035034,0.9653679728507996,0.9870129823684692
51,0.968500018119812,0.97079998254776,0.9735000133514404,0.9502164721488952,0.9653679728507996,0.9870129823684692
52,0.9679999947547911,0.9706000089645386,0.9733999967575072,0.9523809552192688,0.9675324559211732,0.9848484992980956
53,0.9675999879837036,0.9707500040531158,0.9733999967575072,0.948051929473877,0.963203489780426,0.9848484992980956
54,0.9689000248908995,0.9710999727249146,0.973200023174286,0.9523809552192688,0.9653679728507996,0.9826839566230774
55,0.9678000211715698,0.9713000059127808,0.973800003528595,0.9458874464035034,0.963203489780426,0.9848484992980956
56,0.9671000242233276,0.9700999855995178,0.9728000164031982,0.948051929473877,0.963203489780426,0.9826839566230774
57,0.9682000279426576,0.9710500240325928,0.9733999967575072,0.9502164721488952,0.9653679728507996,0.9870129823684692
58,0.9682000279426576,0.9706000089645386,0.973800003528595,0.9523809552192688,0.9675324559211732,0.9913420081138612
59,0.9688000082969666,0.9713000059127808,0.9740999937057496,0.9523809552192688,0.9653679728507996,0.9848484992980956
60,0.9711999893188475,0.9742000102996826,0.9763000011444092,0.9502164721488952,0.9696969985961914,0.9913420081138612
61,0.9699000120162964,0.9724000096321106,0.9760000109672546,0.9502164721488952,0.9675324559211732,0.9913420081138612
62,0.9711999893188475,0.973800003528595,0.9757999777793884,0.9545454382896424,0.9696969985961914,0.9891774654388428
63,0.9708999991416932,0.973499983549118,0.976199984550476,0.9523809552192688,0.9675324559211732,0.9935064911842346
64,0.9700999855995178,0.9735499918460846,0.9758999943733216,0.9545454382896424,0.9696969985961914,0.9870129823684692
65,0.97079998254776,0.9732999801635742,0.9757999777793884,0.9545454382896424,0.9696969985961914,0.9913420081138612
66,0.9693999886512756,0.9721999764442444,0.9746000170707704,0.9523809552192688,0.9675324559211732,0.9913420081138612
67,0.9703999757766724,0.9728999733924866,0.9753000140190125,0.9567099809646606,0.9642857313156128,0.9891774654388428
68,0.9700000286102296,0.9730499982833862,0.9757000207901,0.9567099809646606,0.9675324559211732,0.9891774654388428
69,0.9697999954223632,0.97325000166893,0.9753000140190125,0.9545454382896424,0.9686147272586823,0.9891774654388428
70,0.9731000065803528,0.9760500192642212,0.9782999753952026,0.9610389471054076,0.9707792401313782,0.9913420081138612
71,0.972100019454956,0.9746000170707704,0.9771999716758728,0.9567099809646606,0.9675324559211732,0.9913420081138612
72,0.9728000164031982,0.9753999710083008,0.9771999716758728,0.9567099809646606,0.9696969985961914,0.9891774654388428
73,0.9710999727249146,0.974700003862381,0.977500021457672,0.9545454382896424,0.9707792401313782,0.9891774654388428
74,0.9721999764442444,0.9753000140190125,0.9771999716758728,0.9523809552192688,0.9718614816665648,0.9891774654388428
75,0.9721999764442444,0.974399983882904,0.977299988269806,0.9545454382896424,0.9718614816665648,0.9891774654388428
76,0.9715999960899352,0.9746999740600586,0.9771999716758728,0.9567099809646606,0.9653679728507996,0.9870129823684692
77,0.9717000126838684,0.9746000170707704,0.977299988269806,0.9523809552192688,0.9696969985961914,0.9913420081138612
78,0.971400022506714,0.9743500053882599,0.9771000146865844,0.9545454382896424,0.9675324559211732,0.9870129823684692
79,0.9724000096321106,0.9743000268936156,0.9771000146865844,0.9545454382896424,0.9696969985961914,0.9891774654388428
80,0.9757000207901,0.9778000116348268,0.9800000190734864,0.9588744640350342,0.9740259647369384,0.9935064911842346
81,0.975000023841858,0.9768999814987184,0.9786999821662904,0.9567099809646606,0.9718614816665648,0.9956709742546082
82,0.974399983882904,0.9765999913215636,0.979300022125244,0.9567099809646606,0.9696969985961914,0.9956709742546082
83,0.9746999740600586,0.976199984550476,0.9783999919891356,0.963203489780426,0.9696969985961914,0.9935064911842346
84,0.973200023174286,0.9764499962329865,0.9789999723434448,0.9567099809646606,0.9686147272586823,0.9913420081138612
85,0.9729999899864196,0.9763000011444092,0.9789000153541564,0.9588744640350342,0.9729437232017516,0.9935064911842346
86,0.973200023174286,0.9761000275611876,0.9789000153541564,0.9545454382896424,0.9718614816665648,0.9956709742546082
87,0.973900020122528,0.9763000011444092,0.978600025177002,0.9545454382896424,0.9696969985961914,0.9935064911842346
88,0.9739999771118164,0.9764000177383424,0.9793999791145324,0.9523809552192688,0.9718614816665648,0.9913420081138612
89,0.9735000133514404,0.9763500094413757,0.9793999791145324,0.9567099809646606,0.9707792401313782,0.9891774654388428
90,0.9771000146865844,0.979200005531311,0.9812999963760376,0.9567099809646606,0.976190447807312,0.9891774654388428
91,0.9760000109672546,0.9783999919891357,0.980400025844574,0.9588744640350342,0.9729437232017516,0.9891774654388428
92,0.9757999777793884,0.977999985218048,0.9804999828338624,0.9653679728507996,0.9740259647369384,0.9913420081138612
93,0.9764999747276306,0.9775999784469604,0.9800999760627748,0.9610389471054076,0.9718614816665648,0.9913420081138612
94,0.9753999710083008,0.9774999916553497,0.9796000123023988,0.9567099809646606,0.9740259647369384,0.9913420081138612
95,0.9753000140190125,0.9776000082492828,0.9797000288963318,0.9567099809646606,0.9740259647369384,0.9956709742546082
96,0.975499987602234,0.9771999716758728,0.9800999760627748,0.9610389471054076,0.9718614816665648,0.9913420081138612
97,0.9747999906539916,0.9777500033378601,0.9801999926567078,0.9610389471054076,0.9729437232017516,0.9935064911842346
98,0.9745000004768372,0.977400004863739,0.9793999791145324,0.9588744640350342,0.9718614816665648,0.9935064911842346
99,0.9751999974250792,0.9771499931812286,0.97979998588562,0.9610389471054076,0.9696969985961914,0.9913420081138612
100,0.977500021457672,0.9802500009536743,0.9822999835014344,0.9567099809646606,0.976190447807312,0.9913420081138612
101,0.9761000275611876,0.9789499938488007,0.9818999767303468,0.9588744640350342,0.9740259647369384,0.9935064911842346
102,0.9758999943733216,0.9786999821662904,0.9812999963760376,0.9588744640350342,0.9718614816665648,0.9913420081138612
103,0.9763000011444092,0.9786999821662904,0.9811000227928162,0.9588744640350342,0.9740259647369384,0.9935064911842346
104,0.9767000079154968,0.9787999987602234,0.9807999730110168,0.9523809552192688,0.9740259647369384,0.9935064911842346
105,0.9764999747276306,0.9782000184059144,0.9800000190734864,0.9588744640350342,0.976190447807312,0.9935064911842346
106,0.9757999777793884,0.9782499969005585,0.9804999828338624,0.9567099809646606,0.9740259647369384,0.9891774654388428
107,0.975499987602234,0.9779000282287598,0.9800000190734864,0.9588744640350342,0.9718614816665648,0.9891774654388428
108,0.975499987602234,0.9780499935150146,0.9805999994277954,0.9545454382896424,0.976190447807312,0.9935064911842346
109,0.9753999710083008,0.977999985218048,0.9805999994277954,0.9545454382896424,0.9740259647369384,0.9891774654388428
110,0.9782999753952026,0.9810500144958496,0.9829999804496764,0.9610389471054076,0.9783549904823304,0.9935064911842346
111,0.9778000116348268,0.97979998588562,0.9812999963760376,0.963203489780426,0.9740259647369384,0.9913420081138612
112,0.9769999980926514,0.9798499941825867,0.9819999933242798,0.9588744640350342,0.976190447807312,0.9956709742546082
113,0.977299988269806,0.9792999923229218,0.9818999767303468,0.9653679728507996,0.976190447807312,0.9935064911842346
114,0.9779000282287598,0.9799000024795532,0.9814000129699708,0.9588744640350342,0.976190447807312,0.9913420081138612
115,0.9775999784469604,0.9793999791145324,0.9819999933242798,0.9567099809646606,0.9740259647369384,0.9913420081138612
116,0.977400004863739,0.979300022125244,0.98089998960495,0.9610389471054076,0.976190447807312,0.9935064911842346
117,0.977400004863739,0.9789000153541564,0.9812999963760376,0.9588744640350342,0.976190447807312,0.9935064911842346
118,0.9768999814987184,0.9793999791145324,0.9814000129699708,0.9588744640350342,0.9751082062721252,0.9913420081138612
119,0.977400004863739,0.979200005531311,0.9812999963760376,0.9545454382896424,0.9740259647369384,0.9891774654388428
120,0.979099988937378,0.9818000197410583,0.9836000204086304,0.9610389471054076,0.9783549904823304,0.9935064911842346
121,0.978600025177002,0.9812000095844269,0.9836000204086304,0.963203489780426,0.9783549904823304,0.9935064911842346
122,0.9779000282287598,0.9805000126361846,0.9828000068664552,0.9588744640350342,0.9783549904823304,0.9935064911842346
123,0.977400004863739,0.9800999760627748,0.9828000068664552,0.9610389471054076,0.9718614816665648,0.9935064911842346
124,0.977999985218048,0.9805499911308289,0.9825000166893004,0.9653679728507996,0.976190447807312,0.9935064911842346
125,0.9771000146865844,0.9799000024795532,0.9825999736785888,0.9588744640350342,0.976190447807312,0.9935064911842346
126,0.977999985218048,0.9797000288963318,0.9821000099182128,0.9653679728507996,0.9740259647369384,0.9935064911842346
127,0.9768999814987184,0.9797000288963318,0.9822999835014344,0.9675324559211732,0.9751082062721252,0.9935064911842346
128,0.9765999913215636,0.9798499941825867,0.9822999835014344,0.9610389471054076,0.976190447807312,0.9935064911842346
129,0.9765999913215636,0.9794999957084656,0.9815000295639038,0.9588744640350342,0.9740259647369384,0.9935064911842346
130,0.9797000288963318,0.982200026512146,0.9843000173568726,0.963203489780426,0.9794372320175172,0.9935064911842346
131,0.9787999987602234,0.9814000129699708,0.9833999872207642,0.963203489780426,0.976190447807312,0.9978355169296264
132,0.9785000085830688,0.9812999963760376,0.9846000075340272,0.9653679728507996,0.9783549904823304,0.9956709742546082
133,0.9783999919891356,0.9810000061988831,0.984000027179718,0.9653679728507996,0.9772727191448212,0.9978355169296264
134,0.9781000018119812,0.9805999994277954,0.9830999970436096,0.9675324559211732,0.9783549904823304,0.9935064911842346
135,0.979099988937378,0.9810499846935272,0.9825999736785888,0.9610389471054076,0.9783549904823304,0.9956709742546082
136,0.9778000116348268,0.9802500009536743,0.9818999767303468,0.9653679728507996,0.976190447807312,0.9978355169296264
137,0.9768999814987184,0.9800000190734864,0.9822999835014344,0.9653679728507996,0.976190447807312,0.9956709742546082
138,0.977999985218048,0.9802999794483186,0.9819999933242798,0.9588744640350342,0.9794372320175172,0.9935064911842346
139,0.9781000018119812,0.9804999828338624,0.9824000000953674,0.9610389471054076,0.976190447807312,0.9935064911842346
140,0.9804999828338624,0.9832000136375428,0.9847999811172484,0.963203489780426,0.9783549904823304,0.9935064911842346
141,0.978600025177002,0.981599986553192,0.9847999811172484,0.963203489780426,0.9783549904823304,0.9935064911842346
142,0.979300022125244,0.981599986553192,0.9843000173568726,0.9653679728507996,0.976190447807312,0.9935064911842346
143,0.9787999987602234,0.9812999963760376,0.9836000204086304,0.963203489780426,0.976190447807312,0.9891774654388428
144,0.9783999919891356,0.9811999797821044,0.9839000105857848,0.963203489780426,0.976190447807312,0.9956709742546082
145,0.9801999926567078,0.981599986553192,0.9829999804496764,0.9653679728507996,0.9783549904823304,0.9913420081138612
146,0.9786999821662904,0.98089998960495,0.9830999970436096,0.9610389471054076,0.976190447807312,0.9935064911842346
147,0.9782000184059144,0.9807000160217284,0.9833999872207642,0.9653679728507996,0.976190447807312,0.9956709742546082
148,0.9789999723434448,0.9807000160217284,0.982699990272522,0.9610389471054076,0.976190447807312,0.9935064911842346
149,0.9785000085830688,0.9810000061988832,0.9829000234603882,0.963203489780426,0.9783549904823304,0.9956709742546082
150,0.9812999963760376,0.9837999939918518,0.9854999780654908,0.9675324559211732,0.980519473552704,0.9935064911842346
151,0.981599986553192,0.9829000234603882,0.9848999977111816,0.9696969985961914,0.9783549904823304,0.9935064911842346
152,0.9800999760627748,0.9819999933242798,0.9842000007629396,0.9675324559211732,0.9783549904823304,0.9913420081138612
153,0.9799000024795532,0.9821000099182128,0.9833999872207642,0.9696969985961914,0.9783549904823304,0.9956709742546082
154,0.9803000092506408,0.9821000099182128,0.9836999773979188,0.9675324559211732,0.9783549904823304,0.9956709742546082
155,0.9783999919891356,0.9812999963760376,0.9836999773979188,0.9610389471054076,0.9783549904823304,0.9935064911842346
156,0.979300022125244,0.981599986553192,0.983299970626831,0.9653679728507996,0.9783549904823304,0.9956709742546082
157,0.9801999926567078,0.981599986553192,0.9832000136375428,0.9696969985961914,0.9783549904823304,0.9935064911842346
158,0.9785000085830688,0.981249988079071,0.9836999773979188,0.9675324559211732,0.9783549904823304,0.9956709742546082
159,0.9787999987602234,0.9815000295639038,0.9833999872207642,0.9675324559211732,0.9783549904823304,0.9935064911842346
160,0.9822999835014344,0.9839000105857848,0.9854000210762024,0.9653679728507996,0.980519473552704,0.9978355169296264
161,0.9812999963760376,0.9829999804496764,0.984000027179718,0.9696969985961914,0.9783549904823304,0.9913420081138612
162,0.9807000160217284,0.9825000166893004,0.9837999939918518,0.9653679728507996,0.980519473552704,0.9913420081138612
163,0.9801999926567078,0.9822999835014344,0.9846000075340272,0.9653679728507996,0.9783549904823304,0.9935064911842346
164,0.9800999760627748,0.9820500016212463,0.984499990940094,0.9675324559211732,0.9783549904823304,0.9935064911842346
165,0.9800999760627748,0.9822999835014344,0.9846000075340272,0.963203489780426,0.9783549904823304,0.9935064911842346
166,0.9799000024795532,0.9818000197410583,0.9836000204086304,0.9653679728507996,0.976190447807312,0.9956709742546082
167,0.9800000190734864,0.9821499884128571,0.9842000007629396,0.9653679728507996,0.9794372320175172,0.9935064911842346
168,0.979200005531311,0.982200026512146,0.9847999811172484,0.9696969985961914,0.9783549904823304,0.9956709742546082
169,0.977999985218048,0.9814999997615814,0.9836999773979188,0.9675324559211732,0.9783549904823304,0.9956709742546082
170,0.9818999767303468,0.984250009059906,0.9861999750137328,0.9675324559211732,0.9826839566230774,0.9956709742546082
171,0.9810000061988832,0.9832000136375428,0.9854000210762024,0.9675324559211732,0.9826839566230774,0.9956709742546082
172,0.9811999797821044,0.9830999970436096,0.9853000044822692,0.9675324559211732,0.980519473552704,0.9913420081138612
173,0.9805999994277954,0.983299970626831,0.9854999780654908,0.9653679728507996,0.9783549904823304,0.9935064911842346
174,0.9814000129699708,0.9827499985694885,0.9851999878883362,0.9675324559211732,0.9794372320175172,0.9935064911842346
175,0.9807000160217284,0.9828000068664551,0.9853000044822692,0.9653679728507996,0.9783549904823304,0.9935064911842346
176,0.9803000092506408,0.9825499951839446,0.9846000075340272,0.9653679728507996,0.980519473552704,0.9935064911842346
177,0.9800999760627748,0.982699990272522,0.9848999977111816,0.9675324559211732,0.9783549904823304,0.9913420081138612
178,0.9805999994277954,0.9819999933242798,0.9843000173568726,0.9675324559211732,0.980519473552704,0.9935064911842346
179,0.980400025844574,0.9821000099182128,0.9840999841690063,0.9675324559211732,0.980519473552704,0.9956709742546082
180,0.9824000000953674,0.9847999811172484,0.9860000014305116,0.9675324559211732,0.980519473552704,0.9956709742546082
181,0.9812999963760376,0.9836499989032745,0.9854000210762024,0.9718614816665648,0.980519473552704,0.9935064911842346
182,0.9810000061988832,0.9836999773979188,0.9854000210762024,0.9675324559211732,0.980519473552704,0.9935064911842346
183,0.9807000160217284,0.9833999872207642,0.98580002784729,0.9675324559211732,0.980519473552704,0.9913420081138612
184,0.98089998960495,0.9828999936580658,0.9850999712944032,0.9610389471054076,0.9783549904823304,0.9891774654388428
185,0.9810000061988832,0.9830999970436096,0.9851999878883362,0.9696969985961914,0.980519473552704,0.9956709742546082
186,0.9805999994277954,0.9828500151634216,0.9855999946594238,0.9675324559211732,0.9794372320175172,0.9935064911842346
187,0.980400025844574,0.9830999970436096,0.9850999712944032,0.9653679728507996,0.9783549904823304,0.9956709742546082
188,0.9807999730110168,0.9826499819755554,0.9846000075340272,0.9675324559211732,0.9783549904823304,0.9956709742546082
189,0.980400025844574,0.9825999736785888,0.9846000075340272,0.9653679728507996,0.9783549904823304,0.9956709742546082
190,0.9828000068664552,0.9848999977111816,0.9868000149726868,0.9653679728507996,0.9816017150878906,0.9956709742546082
191,0.9824000000953674,0.9842000007629396,0.9855999946594238,0.9696969985961914,0.9783549904823304,0.9978355169296264
192,0.9821000099182128,0.9838500022888184,0.9854999780654908,0.9653679728507996,0.9816017150878906,0.9978355169296264
193,0.9811000227928162,0.9835500121116638,0.9850999712944032,0.9675324559211732,0.980519473552704,0.9956709742546082
194,0.9821000099182128,0.9833999872207642,0.9851999878883362,0.9675324559211732,0.9826839566230774,0.9978355169296264
195,0.9811999797821044,0.9835000038146972,0.9851999878883362,0.9718614816665648,0.980519473552704,0.9978355169296264
196,0.9810000061988832,0.9832499921321869,0.9851999878883362,0.9675324559211732,0.9783549904823304,0.9956709742546082
197,0.9811999797821044,0.9832000136375428,0.9854999780654908,0.963203489780426,0.980519473552704,0.9978355169296264
198,0.9796000123023988,0.9829500019550323,0.9860000014305116,0.9675324559211732,0.9794372320175172,0.9978355169296264
199,0.9803000092506408,0.9826499819755554,0.9850999712944032,0.9675324559211732,0.9794372320175172,0.9935064911842346
200,0.9842000007629396,0.98580002784729,0.9872999787330629,0.9675324559211732,0.9848484992980956,0.9956709742546082
201,0.9846000075340272,0.9859499931335449,0.9866999983787536,0.9696969985961914,0.9826839566230774,0.9956709742546082
202,0.9853000044822692,0.9861000180244446,0.9869999885559082,0.9718614816665648,0.9837662279605865,0.9956709742546082
203,0.9848999977111816,0.9860000014305116,0.9871000051498412,0.9740259647369384,0.9826839566230774,0.9956709742546082
204,0.9853000044822692,0.9863499999046326,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9956709742546082
205,0.9853000044822692,0.9863499999046326,0.9869999885559082,0.9696969985961914,0.9826839566230774,0.9956709742546082
206,0.9854000210762024,0.9863499999046326,0.9869999885559082,0.9718614816665648,0.9826839566230774,0.9956709742546082
207,0.9853000044822692,0.9861000180244446,0.9866999983787536,0.9696969985961914,0.9826839566230774,0.9956709742546082
208,0.98580002784729,0.9864000082015992,0.9866999983787536,0.976190447807312,0.9826839566230774,0.9956709742546082
209,0.98580002784729,0.9864000082015992,0.9868000149726868,0.9740259647369384,0.9826839566230774,0.9978355169296264
210,0.9854999780654908,0.986299991607666,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9956709742546082
211,0.98580002784729,0.9861999750137328,0.9865999817848206,0.9718614816665648,0.9826839566230774,0.9956709742546082
212,0.98580002784729,0.986299991607666,0.9866999983787536,0.9675324559211732,0.9837662279605865,0.9956709742546082
213,0.9857000112533568,0.9863499999046326,0.9866999983787536,0.9675324559211732,0.9826839566230774,0.9956709742546082
214,0.9860000014305116,0.9864000082015992,0.9868000149726868,0.9696969985961914,0.9826839566230774,0.9978355169296264
215,0.98580002784729,0.9864000082015992,0.9869999885559082,0.9718614816665648,0.9826839566230774,0.9978355169296264
216,0.9858999848365784,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9956709742546082
217,0.9858999848365784,0.9864500164985657,0.9865999817848206,0.9718614816665648,0.9826839566230774,0.9978355169296264
218,0.9860000014305116,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9978355169296264
219,0.9858999848365784,0.9865000247955322,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
220,0.9860000014305116,0.9864500164985657,0.9865999817848206,0.9718614816665648,0.9826839566230774,0.9978355169296264
221,0.9861000180244446,0.9864000082015992,0.9865999817848206,0.9718614816665648,0.9826839566230774,0.9956709742546082
222,0.9858999848365784,0.9865000247955322,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
223,0.9861000180244446,0.9865000247955322,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9978355169296264
224,0.98580002784729,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9978355169296264
225,0.98580002784729,0.9864500164985657,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9978355169296264
226,0.9858999848365784,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9978355169296264
227,0.9858999848365784,0.9864500164985657,0.9868999719619752,0.9718614816665648,0.9826839566230774,0.9978355169296264
228,0.9861000180244446,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9956709742546082
229,0.9861000180244446,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9837662279605865,0.9956709742546082
230,0.98580002784729,0.9864000082015992,0.9868999719619752,0.9718614816665648,0.9826839566230774,0.9978355169296264
231,0.9861999750137328,0.9864000082015992,0.9865999817848206,0.9718614816665648,0.9826839566230774,0.9956709742546082
232,0.9861000180244446,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9956709742546082
233,0.9861999750137328,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9848484992980956,0.9956709742546082
234,0.9858999848365784,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9837662279605865,0.9956709742546082
235,0.9861000180244446,0.9864000082015992,0.9865999817848206,0.9718614816665648,0.9837662279605865,0.9956709742546082
236,0.9861000180244446,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9848484992980956,0.9956709742546082
237,0.9861000180244446,0.9864000082015992,0.9868999719619752,0.9718614816665648,0.9826839566230774,0.9956709742546082
238,0.98580002784729,0.9864000082015992,0.9868999719619752,0.9718614816665648,0.9848484992980956,0.9978355169296264
239,0.9860000014305116,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9848484992980956,0.9978355169296264
240,0.9860000014305116,0.9864000082015992,0.9868999719619752,0.9718614816665648,0.9848484992980956,0.9978355169296264
241,0.9861000180244446,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9848484992980956,0.9978355169296264
242,0.9860000014305116,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9848484992980956,0.9978355169296264
243,0.9861000180244446,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9826839566230774,0.9956709742546082
244,0.9861000180244446,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9848484992980956,0.9978355169296264
245,0.9861000180244446,0.9864000082015992,0.9865000247955322,0.9718614816665648,0.9848484992980956,0.9978355169296264
246,0.9861000180244446,0.9864000082015992,0.9868999719619752,0.9718614816665648,0.9837662279605865,0.9978355169296264
247,0.9861000180244446,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9826839566230774,0.9978355169296264
248,0.9861000180244446,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9848484992980956,0.9978355169296264
249,0.9861999750137328,0.9864000082015992,0.9866999983787536,0.9718614816665648,0.9848484992980956,0.9956709742546082
250,0.986299991607666,0.9864000082015992,0.9868000149726868,0.9718614816665648,0.9848484992980956,0.9956709742546082
251,0.9861000180244446,0.9864000082015992,0.9868999719619752,0.9718614816665648,0.9826839864253998,0.9956709742546082
252,0.986299991607666,0.9864000082015992,0.9864000082015992,0.9718614816665648,0.9880952537059784,0.9956709742546082
253,0.9861000180244446,0.9863499999046326,0.9864000082015992,0.980519473552704,0.9880952537059784,0.9956709742546082


==> data/f50-e1metrics_averaging_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.3549000024795532,0.4770499914884567,0.5928000211715698,0.3416666686534881,0.4791666567325592,0.5916666388511658
1,0.5763000249862671,0.6452999711036682,0.6863999962806702,0.5249999761581421,0.637499988079071,0.7291666865348816
2,0.6919999718666077,0.7304999828338623,0.7649999856948853,0.6625000238418579,0.7166666388511658,0.800000011920929
3,0.7414000034332275,0.7752000093460083,0.8098999857902527,0.7166666388511658,0.7687499821186066,0.824999988079071
4,0.7839000225067139,0.8151499927043915,0.8428999781608582,0.7583333253860474,0.800000011920929,0.8458333611488342
5,0.8154000043869019,0.8371999859809875,0.8593000173568726,0.7708333134651184,0.8374999761581421,0.8833333253860474
6,0.8440999984741211,0.8587999939918518,0.8729000091552734,0.800000011920929,0.8541666865348816,0.9166666865348816
7,0.8597000241279602,0.8726000189781189,0.88919997215271,0.8208333253860474,0.8666666746139526,0.9041666388511658
8,0.8683000206947327,0.8846000134944916,0.8952999711036682,0.824999988079071,0.8770833313465118,0.9208333492279052
9,0.8766999840736389,0.8912999927997589,0.9017000198364258,0.824999988079071,0.8791666626930237,0.9333333373069764
10,0.7775999903678894,0.8361499905586243,0.8799999952316284,0.7124999761581421,0.8291666507720947,0.8999999761581421
11,0.8323000073432922,0.8640999794006348,0.8946999907493591,0.7916666865348816,0.8500000238418579,0.912500023841858
12,0.8560000061988831,0.8804000020027161,0.8996999859809875,0.8083333373069763,0.875,0.912500023841858
13,0.8709999918937683,0.8927000164985657,0.9065999984741212,0.8374999761581421,0.887499988079071,0.9333333373069764
14,0.8870000243186951,0.8978000283241272,0.9104999899864196,0.8500000238418579,0.8916666507720947,0.9416666626930236
15,0.8952999711036682,0.9061499834060669,0.913699984550476,0.8374999761581421,0.9041666388511658,0.9416666626930236
16,0.899399995803833,0.9106000065803528,0.9194999933242798,0.8541666865348816,0.912500023841858,0.9416666626930236
17,0.9075999855995178,0.9151999950408936,0.9208999872207642,0.875,0.9166666865348816,0.9416666626930236
18,0.910700023174286,0.9174000024795532,0.9247000217437744,0.8666666746139526,0.9166666865348816,0.9416666626930236
19,0.913699984550476,0.9204500019550323,0.927299976348877,0.8666666746139526,0.925000011920929,0.9458333253860474
20,0.8953999876976013,0.9110000133514404,0.9258999824523926,0.8416666388511658,0.9083333611488342,0.9458333253860474
21,0.9036999940872192,0.9149999916553497,0.926800012588501,0.862500011920929,0.912500023841858,0.949999988079071
22,0.909600019454956,0.9189999997615814,0.9305999875068665,0.8583333492279053,0.9166666865348816,0.9458333253860474
23,0.9143999814987184,0.92330002784729,0.9323999881744384,0.875,0.9208333492279052,0.9541666507720948
24,0.9175000190734864,0.9253999888896942,0.9341999888420104,0.8791666626930237,0.9229166805744171,0.9583333134651184
25,0.9204000234603882,0.9275000095367432,0.9340000152587892,0.8833333253860474,0.925000011920929,0.9583333134651184
26,0.9230999946594238,0.9300500154495239,0.9368000030517578,0.8916666507720947,0.9312500059604645,0.962499976158142
27,0.925100028514862,0.9315999746322632,0.9377999901771544,0.887499988079071,0.9333333373069764,0.9583333134651184
28,0.9261999726295472,0.9333999752998352,0.9398000240325928,0.8916666507720947,0.9333333373069764,0.9666666388511658
29,0.929199993610382,0.9346500039100647,0.9409999847412108,0.8999999761581421,0.9333333373069764,0.9666666388511658
30,0.9283999800682068,0.9343000054359436,0.940400004386902,0.8791666626930237,0.9333333373069764,0.9708333611488342
31,0.9293000102043152,0.9361500144004822,0.9419999718666076,0.887499988079071,0.9354166686534882,0.975000023841858
32,0.9318000078201294,0.9369999766349792,0.9419999718666076,0.8916666507720947,0.9375,0.9666666388511658
33,0.9337999820709229,0.9375,0.9427000284194946,0.8999999761581421,0.9375,0.9791666865348816
34,0.932200014591217,0.9388499855995178,0.944599986076355,0.8999999761581421,0.9395833313465118,0.9833333492279052
35,0.9347000122070312,0.940500020980835,0.9467999935150146,0.8999999761581421,0.9416666626930236,0.9791666865348816
36,0.9350000023841858,0.9407000243663788,0.9459999799728394,0.8958333134651184,0.9416666626930236,0.9708333611488342
37,0.9365000128746032,0.9413999915122986,0.9456999897956848,0.8999999761581421,0.9458333253860474,0.975000023841858
38,0.9381999969482422,0.9427000284194946,0.9462000131607056,0.8999999761581421,0.949999988079071,0.987500011920929
39,0.9377999901771544,0.9428499937057495,0.947700023651123,0.8999999761581421,0.9416666626930236,0.975000023841858
40,0.9408000111579896,0.9452000260353088,0.9488999843597412,0.9041666388511658,0.9458333253860474,0.987500011920929
41,0.9413999915122986,0.9452999830245972,0.9492999911308287,0.912500023841858,0.9479166567325592,0.987500011920929
42,0.9413999915122986,0.945900022983551,0.949899971485138,0.9041666388511658,0.949999988079071,0.9833333492279052
43,0.9424999952316284,0.9469000101089478,0.9513000249862672,0.9041666388511658,0.949999988079071,0.987500011920929
44,0.9423999786376952,0.9467999935150146,0.95169997215271,0.9083333611488342,0.9541666507720948,0.9833333492279052
45,0.9444000124931335,0.9480499923229218,0.9520000219345092,0.9041666388511658,0.949999988079071,0.9833333492279052
46,0.944100022315979,0.9481499791145325,0.9514999985694884,0.9083333611488342,0.949999988079071,0.9833333492279052
47,0.9441999793052672,0.9485999941825868,0.9520999789237976,0.9041666388511658,0.949999988079071,0.9833333492279052
48,0.944599986076355,0.9485499858856201,0.9532999992370604,0.9083333611488342,0.949999988079071,0.975000023841858
49,0.9448999762535096,0.9492999911308289,0.954200029373169,0.912500023841858,0.949999988079071,0.9791666865348816
50,0.948300004005432,0.9517000019550323,0.9549000263214112,0.9208333492279052,0.9541666507720948,0.9833333492279052
51,0.9473999738693236,0.9506999850273132,0.954800009727478,0.9166666865348816,0.949999988079071,0.9791666865348816
52,0.948300004005432,0.9513500034809113,0.9552000164985656,0.9166666865348816,0.9541666507720948,0.9833333492279052
53,0.9474999904632568,0.9517999887466432,0.9559999704360962,0.9166666865348816,0.949999988079071,0.9833333492279052
54,0.948099970817566,0.9519000053405762,0.9553999900817872,0.912500023841858,0.949999988079071,0.9833333492279052
55,0.9488000273704528,0.9526000022888184,0.9559999704360962,0.925000011920929,0.9541666507720948,0.987500011920929
56,0.9488000273704528,0.9519000053405762,0.9560999870300292,0.912500023841858,0.949999988079071,0.9833333492279052
57,0.9495999813079834,0.9531999826431274,0.9567000269889832,0.9166666865348816,0.9541666507720948,0.9833333492279052
58,0.9480000138282776,0.9526999890804291,0.95770001411438,0.9166666865348816,0.9541666507720948,0.975000023841858
59,0.9492999911308287,0.9525499939918518,0.9571999907493592,0.925000011920929,0.949999988079071,0.9833333492279052
60,0.9535999894142152,0.95660001039505,0.9595999717712402,0.9208333492279052,0.9583333134651184,0.9916666746139526
61,0.9527000188827516,0.9556000232696532,0.9592999815940856,0.9208333492279052,0.9583333134651184,0.987500011920929
62,0.9527000188827516,0.9563000202178956,0.960099995136261,0.925000011920929,0.9541666507720948,0.987500011920929
63,0.9532999992370604,0.9567000269889832,0.9598000049591064,0.925000011920929,0.9583333134651184,0.9916666746139526
64,0.9527000188827516,0.9559999704360962,0.9589999914169312,0.925000011920929,0.9562499821186066,0.987500011920929
65,0.9527000188827516,0.9564999938011168,0.9593999981880188,0.9291666746139526,0.9583333134651184,0.987500011920929
66,0.9538000226020812,0.9564000070095062,0.9598000049591064,0.9291666746139526,0.9541666507720948,0.9833333492279052
67,0.9527999758720398,0.9560999870300292,0.9593999981880188,0.925000011920929,0.9583333134651184,0.987500011920929
68,0.9524999856948853,0.9569500088691711,0.960200011730194,0.9291666746139526,0.9583333134651184,0.987500011920929
69,0.9526000022888184,0.957099974155426,0.9616000056266784,0.9208333492279052,0.9541666507720948,0.987500011920929
70,0.9575999975204468,0.9605000019073486,0.963100016117096,0.9291666746139526,0.962499976158142,0.9916666746139526
71,0.9560999870300292,0.9595499932765961,0.9627000093460084,0.9291666746139526,0.9604166448116302,0.9916666746139526
72,0.955900013446808,0.9591000080108644,0.9621999859809875,0.9333333373069764,0.962499976158142,0.9916666746139526
73,0.9559999704360962,0.9594500064849854,0.9624000191688538,0.9333333373069764,0.9583333134651184,0.987500011920929
74,0.955900013446808,0.9595999717712402,0.9629999995231628,0.9333333373069764,0.9604166448116302,0.9833333492279052
75,0.955900013446808,0.9592000246047974,0.962499976158142,0.9333333373069764,0.962499976158142,0.9916666746139526
76,0.955900013446808,0.9591500163078308,0.962000012397766,0.9291666746139526,0.9604166448116302,0.987500011920929
77,0.9555000066757202,0.9592999815940856,0.9617000222206116,0.9333333373069764,0.9583333134651184,0.987500011920929
78,0.9562000036239624,0.9591000080108644,0.9631999731063844,0.9333333373069764,0.9583333134651184,0.987500011920929
79,0.9549000263214112,0.9588000178337096,0.963100016117096,0.9333333373069764,0.9583333134651184,0.9833333492279052
80,0.9603000283241272,0.9631499946117401,0.965499997138977,0.9333333373069764,0.962499976158142,0.9958333373069764
81,0.9589999914169312,0.9623500108718872,0.9656999707221984,0.9333333373069764,0.9604166448116302,0.987500011920929
82,0.9587000012397766,0.9617500007152557,0.9646000266075134,0.9375,0.9583333134651184,0.9916666746139526
83,0.9588000178337096,0.9624000191688538,0.9648000001907348,0.9291666746139526,0.962499976158142,0.9916666746139526
84,0.9587000012397766,0.9615499973297119,0.964900016784668,0.9333333373069764,0.9583333134651184,0.987500011920929
85,0.958299994468689,0.9617500007152557,0.9653000235557556,0.9333333373069764,0.9604166448116302,0.9916666746139526
86,0.9585999846458436,0.9622499942779541,0.9646999835968018,0.9333333373069764,0.962499976158142,0.9833333492279052
87,0.958899974822998,0.9617999792099,0.9649999737739564,0.9291666746139526,0.9583333134651184,0.9916666746139526
88,0.9580000042915344,0.9619500041007996,0.965399980545044,0.9291666746139526,0.962499976158142,0.987500011920929
89,0.9580000042915344,0.9620999991893768,0.9652000069618224,0.9375,0.9583333134651184,0.987500011920929
90,0.9631999731063844,0.9656000137329102,0.9678000211715698,0.9375,0.9666666388511658,0.9958333373069764
91,0.961300015449524,0.9641500115394592,0.9671000242233276,0.9333333373069764,0.962499976158142,0.987500011920929
92,0.9603000283241272,0.9639999866485596,0.9672999978065492,0.9333333373069764,0.962499976158142,0.9916666746139526
93,0.9609000086784364,0.9639000296592712,0.9668999910354614,0.9375,0.962499976158142,0.987500011920929
94,0.9610999822616576,0.963699996471405,0.9668999910354614,0.9333333373069764,0.962499976158142,0.9916666746139526
95,0.9605000019073486,0.9639999866485596,0.9671000242233276,0.9333333373069764,0.9645833075046539,0.9916666746139526
96,0.9609000086784364,0.9639000296592712,0.9664999842643738,0.9333333373069764,0.962499976158142,0.987500011920929
97,0.9606000185012816,0.963599979877472,0.9657999873161316,0.9416666626930236,0.962499976158142,0.987500011920929
98,0.9603000283241272,0.9641000032424928,0.9671000242233276,0.9375,0.9583333134651184,0.987500011920929
99,0.96069997549057,0.9631499946117401,0.9663000106811525,0.9291666746139526,0.962499976158142,0.987500011920929
100,0.9641000032424928,0.9673500061035156,0.9696999788284302,0.9375,0.9666666388511658,0.9916666746139526
101,0.9635000228881836,0.9657999873161316,0.968999981880188,0.9291666746139526,0.962499976158142,0.9916666746139526
102,0.963699996471405,0.9664999842643738,0.9686999917030334,0.9375,0.9666666388511658,0.987500011920929
103,0.9628000259399414,0.9658499956130981,0.9678999781608582,0.9416666626930236,0.962499976158142,0.987500011920929
104,0.9623000025749208,0.9656000137329102,0.9689000248908995,0.9375,0.962499976158142,0.987500011920929
105,0.9624000191688538,0.965499997138977,0.968999981880188,0.9375,0.9666666388511658,0.9916666746139526
106,0.962499976158142,0.965499997138977,0.9677000045776368,0.9458333253860474,0.9666666388511658,0.987500011920929
107,0.9621000289916992,0.9653000235557556,0.9682999849319458,0.9375,0.9666666388511658,0.9833333492279052
108,0.9624000191688538,0.965749979019165,0.9678999781608582,0.9333333373069764,0.9666666388511658,0.987500011920929
109,0.962000012397766,0.966099977493286,0.9682999849319458,0.9375,0.962499976158142,0.9916666746139526
110,0.9661999940872192,0.9690999984741212,0.9708999991416932,0.9375,0.9666666388511658,0.9958333373069764
111,0.9646999835968018,0.967849999666214,0.9710000157356262,0.9375,0.9666666388511658,0.9916666746139526
112,0.965399980545044,0.9678999781608582,0.970300018787384,0.9416666626930236,0.9666666388511658,0.9958333373069764
113,0.9641000032424928,0.966949999332428,0.9696000218391418,0.949999988079071,0.9666666388511658,0.9958333373069764
114,0.963800013065338,0.96670001745224,0.9696000218391418,0.9416666626930236,0.962499976158142,0.987500011920929
115,0.9646000266075134,0.96670001745224,0.968999981880188,0.9458333253860474,0.9645833075046539,0.9958333373069764
116,0.9634000062942504,0.9666000008583068,0.9692999720573424,0.9458333253860474,0.9666666388511658,0.9916666746139526
117,0.9629999995231628,0.9668999910354614,0.9692000150680542,0.9416666626930236,0.9666666388511658,0.987500011920929
118,0.9631999731063844,0.96670001745224,0.9700000286102296,0.9333333373069764,0.9666666388511658,0.987500011920929
119,0.9635000228881836,0.9671000242233276,0.9700999855995178,0.9458333253860474,0.962499976158142,0.9916666746139526
120,0.9678999781608582,0.9704999923706056,0.972100019454956,0.9458333253860474,0.9708333611488342,0.9958333373069764
121,0.965399980545044,0.9692000150680542,0.9714999794960022,0.9458333253860474,0.9708333611488342,0.9958333373069764
122,0.9659000039100648,0.968999981880188,0.971400022506714,0.9375,0.9666666388511658,0.9958333373069764
123,0.965399980545044,0.9682000279426576,0.9710999727249146,0.9416666626930236,0.9666666388511658,0.9916666746139526
124,0.9652000069618224,0.9680500030517578,0.9707000255584716,0.9416666626930236,0.9645833075046539,0.9916666746139526
125,0.9646000266075134,0.9679499864578247,0.9714999794960022,0.9416666626930236,0.962499976158142,0.9916666746139526
126,0.965399980545044,0.9682500064373016,0.9706000089645386,0.9333333373069764,0.9645833075046539,0.9916666746139526
127,0.9646999835968018,0.9679999947547911,0.97079998254776,0.9375,0.9666666388511658,0.987500011920929
128,0.9649999737739564,0.9678999781608582,0.9708999991416932,0.9416666626930236,0.9666666388511658,0.987500011920929
129,0.964900016784668,0.967849999666214,0.9704999923706056,0.9458333253860474,0.9645833075046539,0.9916666746139526
130,0.9690999984741212,0.9717000126838684,0.973699986934662,0.9416666626930236,0.9708333611488342,0.9958333373069764
131,0.9678999781608582,0.9707500040531158,0.973200023174286,0.9458333253860474,0.9708333611488342,0.9916666746139526
132,0.9679999947547911,0.9699000120162964,0.9724000096321106,0.9375,0.9666666388511658,0.9958333373069764
133,0.9672999978065492,0.9700000286102296,0.9729999899864196,0.9416666626930236,0.9666666388511658,0.9958333373069764
134,0.9666000008583068,0.9695000052452089,0.9724000096321106,0.9375,0.9666666388511658,0.9916666746139526
135,0.9668999910354614,0.9692999720573424,0.9718999862670898,0.9458333253860474,0.9666666388511658,0.9958333373069764
136,0.9661999940872192,0.9690500199794769,0.9715999960899352,0.9333333373069764,0.9666666388511658,0.9916666746139526
137,0.9650999903678894,0.9685999751091005,0.9718999862670898,0.9458333253860474,0.9666666388511658,0.987500011920929
138,0.9650999903678894,0.9684500098228455,0.9718000292778016,0.9416666626930236,0.9666666388511658,0.9833333492279052
139,0.9659000039100648,0.9688000082969666,0.9721999764442444,0.9416666626930236,0.9666666388511658,0.9916666746139526
140,0.9700000286102296,0.9728000164031982,0.9749000072479248,0.9458333253860474,0.9708333611488342,0.9958333373069764
141,0.9688000082969666,0.9711499810218811,0.9735000133514404,0.9458333253860474,0.9708333611488342,0.9916666746139526
142,0.9677000045776368,0.9707000255584716,0.9731000065803528,0.9416666626930236,0.9666666388511658,0.987500011920929
143,0.9682000279426576,0.9709499776363373,0.9740999937057496,0.9458333253860474,0.9666666388511658,0.9916666746139526
144,0.9682000279426576,0.9704999923706056,0.9735000133514404,0.9458333253860474,0.9708333611488342,0.9916666746139526
145,0.9675999879837036,0.9702000021934508,0.9732999801635742,0.9458333253860474,0.9666666388511658,0.9916666746139526
146,0.96670001745224,0.9699499905109406,0.9728000164031982,0.9416666626930236,0.9666666388511658,0.9916666746139526
147,0.96670001745224,0.9699500203132629,0.9735000133514404,0.9416666626930236,0.96875,0.9958333373069764
148,0.9661999940872192,0.9697999954223632,0.9729999899864196,0.9416666626930236,0.9708333611488342,0.9916666746139526
149,0.96670001745224,0.9696999788284302,0.9726999998092652,0.9458333253860474,0.9708333611488342,0.987500011920929
150,0.9710000157356262,0.9736499786376953,0.9758999943733216,0.9375,0.9708333611488342,0.9958333373069764
151,0.9692000150680542,0.9722499847412109,0.9747999906539916,0.9458333253860474,0.9708333611488342,0.9916666746139526
152,0.9692000150680542,0.9718500077724457,0.9743000268936156,0.9375,0.9708333611488342,0.9916666746139526
153,0.9689000248908995,0.9714999794960022,0.9743000268936156,0.9458333253860474,0.9708333611488342,0.9958333373069764
154,0.9679999947547911,0.9710999727249146,0.9735999703407288,0.9458333253860474,0.9708333611488342,0.9916666746139526
155,0.9681000113487244,0.97079998254776,0.973900020122528,0.9375,0.9708333611488342,0.9958333373069764
156,0.9678000211715698,0.9706000089645386,0.973200023174286,0.9416666626930236,0.9708333611488342,0.987500011920929
157,0.9684000015258788,0.9710000157356262,0.973699986934662,0.949999988079071,0.9708333611488342,0.987500011920929
158,0.9678000211715698,0.9704000055789948,0.9735000133514404,0.9458333253860474,0.9708333611488342,0.9916666746139526
159,0.9671000242233276,0.9704499840736389,0.9735999703407288,0.9458333253860474,0.9708333611488342,0.9958333373069764
160,0.9713000059127808,0.9742000102996826,0.9765999913215636,0.9458333253860474,0.9708333611488342,0.9958333373069764
161,0.9704999923706056,0.9728999733924866,0.9753000140190125,0.9458333253860474,0.9708333611488342,0.9916666746139526
162,0.9702000021934508,0.9728000164031982,0.9750999808311462,0.949999988079071,0.9708333611488342,0.9916666746139526
163,0.9700999855995178,0.9721999764442444,0.9746000170707704,0.9458333253860474,0.96875,0.9958333373069764
164,0.9689000248908995,0.972000002861023,0.9753000140190125,0.9458333253860474,0.9708333611488342,0.9916666746139526
165,0.9692999720573424,0.9718999862670898,0.9747999906539916,0.9458333253860474,0.9708333611488342,0.9958333373069764
166,0.9681000113487244,0.971450001001358,0.9746999740600586,0.9416666626930236,0.9708333611488342,0.9958333373069764
167,0.968999981880188,0.9714999794960022,0.9745000004768372,0.9416666626930236,0.9708333611488342,0.9958333373069764
168,0.9679999947547911,0.9711999893188475,0.973800003528595,0.949999988079071,0.9708333611488342,0.9916666746139526
169,0.9684000015258788,0.9716500043869019,0.9746000170707704,0.949999988079071,0.9708333611488342,0.9958333373069764
170,0.9721999764442444,0.9749500155448914,0.9771000146865844,0.949999988079071,0.9729166924953461,0.9958333373069764
171,0.9700000286102296,0.9733000099658966,0.9760000109672546,0.949999988079071,0.9708333611488342,0.9958333373069764
172,0.9697999954223632,0.9729499816894531,0.975600004196167,0.949999988079071,0.9708333611488342,0.9916666746139526
173,0.9703999757766724,0.9728999733924866,0.9757999777793884,0.949999988079071,0.9708333611488342,0.9916666746139526
174,0.9703999757766724,0.973200023174286,0.975600004196167,0.949999988079071,0.9708333611488342,0.9958333373069764
175,0.9696000218391418,0.9729999899864196,0.975000023841858,0.949999988079071,0.9708333611488342,0.9958333373069764
176,0.9693999886512756,0.972000002861023,0.9740999937057496,0.9458333253860474,0.9708333611488342,0.987500011920929
177,0.9696000218391418,0.9721999764442444,0.9746000170707704,0.9375,0.9708333611488342,0.9958333373069764
178,0.9693999886512756,0.9718000292778016,0.9746999740600586,0.9416666626930236,0.9708333611488342,0.9916666746139526
179,0.968999981880188,0.9718000292778016,0.975000023841858,0.9416666626930236,0.9708333611488342,0.9916666746139526
180,0.9728999733924866,0.9758999943733216,0.977999985218048,0.9458333253860474,0.975000023841858,0.9958333373069764
181,0.9717000126838684,0.9741500020027161,0.9769999980926514,0.949999988079071,0.975000023841858,0.9958333373069764
182,0.971400022506714,0.9739999771118164,0.9763000011444092,0.9458333253860474,0.975000023841858,0.9916666746139526
183,0.971400022506714,0.9738999903202057,0.9764999747276306,0.949999988079071,0.9729166924953461,0.9916666746139526
184,0.9706000089645386,0.9736999869346619,0.9760000109672546,0.9458333253860474,0.9708333611488342,0.9958333373069764
185,0.9713000059127808,0.9733999967575072,0.9753999710083008,0.9458333253860474,0.975000023841858,0.9916666746139526
186,0.97079998254776,0.9732999801635742,0.9753000140190125,0.9375,0.9708333611488342,0.987500011920929
187,0.9696999788284302,0.9727499783039093,0.9751999974250792,0.9416666626930236,0.9708333611488342,0.987500011920929
188,0.9699000120162964,0.9725500047206879,0.9753999710083008,0.9416666626930236,0.9708333611488342,0.987500011920929
189,0.9697999954223632,0.9729999899864196,0.9751999974250792,0.949999988079071,0.9708333611488342,0.9916666746139526
190,0.973699986934662,0.9764000177383424,0.9789999723434448,0.9458333253860474,0.975000023841858,0.9958333373069764
191,0.972000002861023,0.9750999808311462,0.9781000018119812,0.949999988079071,0.9708333611488342,0.987500011920929
192,0.9721999764442444,0.9747999906539916,0.9771000146865844,0.9416666626930236,0.9708333611488342,0.9916666746139526
193,0.9718000292778016,0.9742500185966492,0.977400004863739,0.949999988079071,0.9729166924953461,0.9958333373069764
194,0.9714999794960022,0.9742000102996826,0.9769999980926514,0.949999988079071,0.975000023841858,0.9958333373069764
195,0.972100019454956,0.9745000004768372,0.977299988269806,0.9458333253860474,0.9708333611488342,0.9958333373069764
196,0.9708999991416932,0.973699986934662,0.9765999913215636,0.9541666507720948,0.9708333611488342,0.9958333373069764
197,0.9704999923706056,0.973200023174286,0.9765999913215636,0.9416666626930236,0.9708333611488342,0.9916666746139526
198,0.9699000120162964,0.9735000133514404,0.9767000079154968,0.9458333253860474,0.975000023841858,0.9958333373069764
199,0.9706000089645386,0.9733999967575072,0.9758999943733216,0.9458333253860474,0.9708333611488342,0.9916666746139526
200,0.9753999710083008,0.9775999784469604,0.979099988937378,0.949999988079071,0.975000023841858,0.9958333373069764
201,0.9758999943733216,0.9775999784469604,0.979300022125244,0.9541666507720948,0.975000023841858,0.9958333373069764
202,0.9757000207901,0.9778000116348268,0.9786999821662904,0.949999988079071,0.975000023841858,0.9958333373069764
203,0.9757000207901,0.9778000116348268,0.97979998588562,0.949999988079071,0.9791666865348816,0.9958333373069764
204,0.9757999777793884,0.9778500199317932,0.9796000123023988,0.949999988079071,0.9791666865348816,0.9958333373069764
205,0.976199984550476,0.977999985218048,0.979300022125244,0.949999988079071,0.975000023841858,0.9958333373069764
206,0.976199984550476,0.9782999753952026,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
207,0.9764999747276306,0.9782999753952026,0.9793999791145324,0.9583333134651184,0.975000023841858,0.9958333373069764
208,0.9767000079154968,0.9782999753952026,0.9797000288963318,0.9541666507720948,0.9791666865348816,0.9958333373069764
209,0.9765999913215636,0.9784500002861023,0.9796000123023988,0.9583333134651184,0.9791666865348816,0.9958333373069764
210,0.9764999747276306,0.9783999919891356,0.9797000288963318,0.9541666507720948,0.9791666865348816,0.9958333373069764
211,0.9764999747276306,0.9783999919891356,0.9800000190734864,0.9583333134651184,0.975000023841858,0.9958333373069764
212,0.9767000079154968,0.9785500168800354,0.979300022125244,0.9583333134651184,0.9770833551883698,0.9958333373069764
213,0.97680002450943,0.978600025177002,0.9793999791145324,0.9583333134651184,0.9791666865348816,0.9958333373069764
214,0.977999985218048,0.9786999821662904,0.9793999791145324,0.9583333134651184,0.9791666865348816,0.9958333373069764
215,0.977999985218048,0.9786999821662904,0.9797000288963318,0.9583333134651184,0.9791666865348816,0.9958333373069764
216,0.9775999784469604,0.9786999821662904,0.9793999791145324,0.9583333134651184,0.9791666865348816,0.9958333373069764
217,0.977999985218048,0.9786999821662904,0.9794999957084656,0.9583333134651184,0.9791666865348816,0.9958333373069764
218,0.9775999784469604,0.9786999821662904,0.9794999957084656,0.9583333134651184,0.9791666865348816,0.9958333373069764
219,0.9771000146865844,0.9787999987602234,0.9794999957084656,0.9583333134651184,0.9791666865348816,0.9958333373069764
220,0.977999985218048,0.9786999821662904,0.9794999957084656,0.9583333134651184,0.9791666865348816,0.9958333373069764
221,0.9771999716758728,0.9787999987602234,0.9793999791145324,0.9583333134651184,0.9791666865348816,0.9958333373069764
222,0.9783999919891356,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
223,0.9781000018119812,0.9787999987602234,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
224,0.977500021457672,0.9787999987602234,0.979200005531311,0.9583333134651184,0.9791666865348816,0.9958333373069764
225,0.9779000282287598,0.9787499904632568,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
226,0.9771000146865844,0.9787999987602234,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
227,0.977500021457672,0.9787999987602234,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
228,0.9785000085830688,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
229,0.977999985218048,0.9788500070571899,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
230,0.9779000282287598,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
231,0.977500021457672,0.9789000153541564,0.9796000123023988,0.9541666507720948,0.9791666865348816,0.9958333373069764
232,0.9779000282287598,0.9788500070571899,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
233,0.9776999950408936,0.9789000153541564,0.979300022125244,0.9541666507720948,0.9791666865348816,0.9958333373069764
234,0.9781000018119812,0.9787999987602234,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
235,0.9781000018119812,0.9787999987602234,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
236,0.9779000282287598,0.9788500070571899,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
237,0.9776999950408936,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
238,0.977299988269806,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
239,0.977500021457672,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
240,0.9771000146865844,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
241,0.9782000184059144,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
242,0.9769999980926514,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
243,0.9771000146865844,0.9788500070571899,0.979300022125244,0.9541666507720948,0.9791666865348816,0.9958333373069764
244,0.9771000146865844,0.9789000153541564,0.979300022125244,0.9541666507720948,0.9791666865348816,0.9958333373069764
245,0.9778000116348268,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
246,0.9769999980926514,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
247,0.9778000116348268,0.9789499938488007,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
248,0.9785000085830688,0.9788500070571899,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
249,0.9779000282287598,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
250,0.977999985218048,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
251,0.9779000282287598,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
252,0.977999985218048,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
253,0.977299988269806,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
254,0.977500021457672,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
255,0.9785000085830688,0.9788500070571899,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
256,0.977400004863739,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
257,0.9778000116348268,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
258,0.977500021457672,0.9788500070571899,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
259,0.9779000282287598,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
260,0.9779000282287598,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
261,0.9782999753952026,0.9788500070571899,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
262,0.9782000184059144,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
263,0.9779000282287598,0.9788500070571899,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
264,0.9783999919891356,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
265,0.977299988269806,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
266,0.977400004863739,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
267,0.9771000146865844,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
268,0.977299988269806,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
269,0.977400004863739,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
270,0.9782000184059144,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
271,0.977299988269806,0.9788500070571899,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
272,0.9771999716758728,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
273,0.978600025177002,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
274,0.9779000282287598,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
275,0.977500021457672,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
276,0.977400004863739,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
277,0.977999985218048,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
278,0.977400004863739,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
279,0.978600025177002,0.9789999723434448,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
280,0.977500021457672,0.9789499938488007,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
281,0.9782000184059144,0.9789999723434448,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
282,0.978600025177002,0.9789000153541564,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
283,0.9785000085830688,0.9789499938488007,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
284,0.9786999821662904,0.9789999723434448,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
285,0.977500021457672,0.9789499938488007,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
286,0.9782999753952026,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
287,0.9782000184059144,0.9789999723434448,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
288,0.977500021457672,0.9789499938488007,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
289,0.9779000282287598,0.9789999723434448,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
290,0.9782999753952026,0.9789499938488007,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
291,0.9782000184059144,0.9787999987602234,0.979300022125244,0.9541666507720948,0.9791666865348816,0.9958333373069764
292,0.9785000085830688,0.9789499938488007,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
293,0.9782000184059144,0.9787999987602234,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
294,0.9786999821662904,0.9787999987602234,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
295,0.9786999821662904,0.9787999987602234,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
296,0.9786999821662904,0.9789499938488007,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
297,0.9787999987602234,0.9787999987602234,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
298,0.9787999987602234,0.9789999723434448,0.9794999957084656,0.9541666507720948,0.9791666865348816,0.9958333373069764
299,0.9787999987602234,0.9789999723434448,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
300,0.9786999821662904,0.9789000153541564,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
301,0.9787999987602234,0.9789499938488007,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
302,0.9787999987602234,0.9789999723434448,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
303,0.9787999987602234,0.9789999723434448,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
304,0.9787999987602234,0.9789999723434448,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
305,0.9787999987602234,0.9789999723434448,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
306,0.9787999987602234,0.9789999723434448,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
307,0.9787999987602234,0.9789999723434448,0.979099988937378,0.9583333134651184,0.9791666865348816,0.9958333373069764
308,0.9787999987602234,0.9789999723434448,0.979099988937378,0.9583333134651184,0.9791666865348816,0.9958333373069764
309,0.9787999987602234,0.9789999723434448,0.979099988937378,0.9583333134651184,0.9791666865348816,0.9958333373069764
310,0.9787999987602234,0.9789999723434448,0.979099988937378,0.9583333134651184,0.9791666865348816,0.9958333373069764
311,0.9787999987602234,0.9789499938488007,0.979099988937378,0.9583333134651184,0.9791666865348816,0.9958333373069764
312,0.9789000153541564,0.9789999723434448,0.979099988937378,0.962499976158142,0.9791666865348816,0.9958333373069764
313,0.9789999723434448,0.979099988937378,0.979099988937378,0.962499976158142,0.9791666865348816,0.9958333373069764
314,0.9787999987602234,0.9789999723434448,0.979099988937378,0.962499976158142,0.9791666865348816,0.9958333373069764
315,0.9789999723434448,0.9789999723434448,0.979099988937378,0.962499976158142,0.9791666865348816,0.9958333373069764
316,0.9789999723434448,0.9790499806404114,0.979099988937378,0.962499976158142,0.9791666865348816,0.9958333373069764
317,0.9787999987602234,0.9790499806404114,0.979099988937378,0.962499976158142,0.9791666865348816,0.9958333373069764
318,0.9787999987602234,0.9789000153541564,0.979099988937378,0.9791666865348816,0.9791666865348816,0.9958333373069764
319,0.9787999987602234,0.9788999855518341,0.9789999723434448,0.9791666865348816,0.987500011920929,0.9958333373069764
320,0.9787999987602234,0.9789499938488007,0.979099988937378,0.9791666865348816,0.987500011920929,0.9958333373069764


==> data/f50-e1metrics_deltacorr_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.3549000024795532,0.4770499914884567,0.5928000211715698,0.3416666686534881,0.4791666567325592,0.5916666388511658
1,0.5763000249862671,0.6452999711036682,0.6863999962806702,0.5249999761581421,0.637499988079071,0.7291666865348816
2,0.6919999718666077,0.7304999828338623,0.7649999856948853,0.6625000238418579,0.7166666388511658,0.800000011920929
3,0.7414000034332275,0.7752000093460083,0.8098999857902527,0.7166666388511658,0.7687499821186066,0.824999988079071
4,0.7839000225067139,0.8151499927043915,0.8428999781608582,0.7583333253860474,0.800000011920929,0.8458333611488342
5,0.8154000043869019,0.8371999859809875,0.8593000173568726,0.7708333134651184,0.8374999761581421,0.8833333253860474
6,0.8440999984741211,0.8587999939918518,0.8729000091552734,0.800000011920929,0.8541666865348816,0.9166666865348816
7,0.8597000241279602,0.8726000189781189,0.88919997215271,0.8208333253860474,0.8666666746139526,0.9041666388511658
8,0.8683000206947327,0.8846000134944916,0.8952999711036682,0.824999988079071,0.8770833313465118,0.9208333492279052
9,0.8766999840736389,0.8912999927997589,0.9017000198364258,0.824999988079071,0.8791666626930237,0.9333333373069764
10,0.777400016784668,0.8447500169277191,0.8906000256538391,0.7583333253860474,0.8333333134651184,0.9083333611488342
11,0.8312000036239624,0.8695999979972839,0.8968999981880188,0.800000011920929,0.8604166805744171,0.9083333611488342
12,0.8574000000953674,0.8844500184059143,0.9103000164031982,0.824999988079071,0.8812499940395355,0.9166666865348816
13,0.8707000017166138,0.8960999846458435,0.9121999740600586,0.8333333134651184,0.8916666507720947,0.925000011920929
14,0.8841999769210815,0.901799976825714,0.9176999926567078,0.8500000238418579,0.8916666507720947,0.9333333373069764
15,0.8955000042915344,0.9074999988079071,0.9175999760627748,0.8416666388511658,0.90625,0.9416666626930236
16,0.9014999866485596,0.9128999710083008,0.9215999841690063,0.8541666865348816,0.912500023841858,0.949999988079071
17,0.906499981880188,0.9167999923229218,0.9261999726295472,0.8708333373069763,0.9187500178813934,0.9458333253860474
18,0.9121000170707704,0.9192000031471252,0.9272000193595886,0.8666666746139526,0.9208333492279052,0.9458333253860474
19,0.9158999919891356,0.921999990940094,0.9283999800682068,0.8708333373069763,0.925000011920929,0.9583333134651184
20,0.8978000283241272,0.9164499938488007,0.9343000054359436,0.8374999761581421,0.9145833551883698,0.975000023841858
21,0.9059000015258788,0.921999990940094,0.9366000294685364,0.8500000238418579,0.9208333492279052,0.9833333492279052
22,0.9088000059127808,0.9229499995708466,0.9380999803543092,0.862500011920929,0.9208333492279052,0.9791666865348816
23,0.9135000109672546,0.9259500205516815,0.9387000203132628,0.8666666746139526,0.925000011920929,0.9666666388511658
24,0.9164000153541564,0.9275000095367432,0.9375,0.875,0.925000011920929,0.949999988079071
25,0.9211999773979188,0.9307000041007996,0.9408000111579896,0.8916666507720947,0.925000011920929,0.975000023841858
26,0.9253000020980836,0.932099997997284,0.940400004386902,0.8958333134651184,0.9333333373069764,0.962499976158142
27,0.9262999892234802,0.933899998664856,0.9419999718666076,0.887499988079071,0.9375,0.9833333492279052
28,0.929199993610382,0.934599995613098,0.9419000148773192,0.8916666507720947,0.9375,0.962499976158142
29,0.9287999868392944,0.9356499910354614,0.9423999786376952,0.8999999761581421,0.9333333373069764,0.975000023841858
30,0.9265999794006348,0.9384499788284302,0.9495000243186952,0.8791666626930237,0.9416666626930236,0.987500011920929
31,0.9290000200271606,0.9399499893188477,0.9490000009536744,0.8958333134651184,0.9416666626930236,0.9791666865348816
32,0.9307000041007996,0.9408499896526337,0.9513000249862672,0.8958333134651184,0.9375,0.9791666865348816
33,0.930999994277954,0.940750002861023,0.9496999979019164,0.9041666388511658,0.9458333253860474,0.987500011920929
34,0.9322999715805054,0.9420999884605408,0.9505000114440918,0.8916666507720947,0.9416666626930236,0.987500011920929
35,0.9354000091552734,0.9423999786376952,0.9508000016212464,0.9041666388511658,0.9458333253860474,0.9833333492279052
36,0.9355000257492064,0.9430999755859376,0.949899971485138,0.8958333134651184,0.9458333253860474,0.9833333492279052
37,0.9351999759674072,0.9422999918460846,0.9509000182151794,0.9041666388511658,0.9458333253860474,0.9833333492279052
38,0.9377999901771544,0.9442999958992004,0.9519000053405762,0.9041666388511658,0.9458333253860474,0.9833333492279052
39,0.9380000233650208,0.944100022315979,0.9516000151634216,0.8999999761581421,0.9458333253860474,0.9833333492279052
40,0.9387000203132628,0.9490500092506409,0.9585999846458436,0.9041666388511658,0.949999988079071,0.9916666746139526
41,0.9398000240325928,0.9491000175476074,0.9581000208854676,0.9083333611488342,0.949999988079071,0.987500011920929
42,0.9408000111579896,0.9487999975681305,0.9567999839782716,0.9166666865348816,0.949999988079071,0.9833333492279052
43,0.9416999816894532,0.9488000273704528,0.95770001411438,0.9083333611488342,0.949999988079071,0.987500011920929
44,0.9416000247001648,0.9501000046730042,0.9571999907493592,0.912500023841858,0.949999988079071,0.987500011920929
45,0.9413999915122986,0.9502000212669371,0.958400011062622,0.9083333611488342,0.949999988079071,0.9833333492279052
46,0.942799985408783,0.9510500133037568,0.9575999975204468,0.9041666388511658,0.949999988079071,0.9916666746139526
47,0.942799985408783,0.9505000114440918,0.9574000239372252,0.9083333611488342,0.949999988079071,0.987500011920929
48,0.9434999823570251,0.9510999917984008,0.958400011062622,0.912500023841858,0.9520833194255829,0.987500011920929
49,0.944599986076355,0.95169997215271,0.9592999815940856,0.9041666388511658,0.9541666507720948,0.987500011920929
50,0.9478999972343444,0.9566999971866608,0.964299976825714,0.9208333492279052,0.9562499821186066,0.9958333373069764
51,0.9480000138282776,0.9570499956607819,0.963699996471405,0.925000011920929,0.9541666507720948,0.9833333492279052
52,0.948300004005432,0.956849992275238,0.9646999835968018,0.9208333492279052,0.9541666507720948,0.9916666746139526
53,0.9487000107765198,0.9560499787330627,0.9628000259399414,0.9166666865348816,0.9583333134651184,0.9916666746139526
54,0.9485999941825868,0.9556000232696532,0.9635000228881836,0.9166666865348816,0.9541666507720948,0.987500011920929
55,0.9492999911308287,0.9566499888896942,0.9627000093460084,0.925000011920929,0.9583333134651184,0.9916666746139526
56,0.9488999843597412,0.955900013446808,0.963800013065338,0.9041666388511658,0.9541666507720948,0.9916666746139526
57,0.949999988079071,0.9567000269889832,0.9627000093460084,0.9208333492279052,0.9583333134651184,0.987500011920929
58,0.949400007724762,0.9567000269889832,0.9632999897003174,0.9208333492279052,0.9541666507720948,0.987500011920929
59,0.949899971485138,0.9569500088691711,0.9623000025749208,0.9208333492279052,0.9541666507720948,0.987500011920929
60,0.953499972820282,0.9619500041007996,0.9674000144004822,0.925000011920929,0.9604166448116302,0.9916666746139526
61,0.9521999955177308,0.9602499902248383,0.9664000272750854,0.9208333492279052,0.9583333134651184,0.9958333373069764
62,0.9531000256538392,0.9607999920845032,0.9671000242233276,0.9291666746139526,0.9583333134651184,0.9916666746139526
63,0.9546999931335448,0.9608500003814697,0.9675999879837036,0.925000011920929,0.9583333134651184,0.9916666746139526
64,0.9531999826431274,0.960200011730194,0.9670000076293944,0.9291666746139526,0.962499976158142,0.9958333373069764
65,0.953000009059906,0.9605000019073486,0.9666000008583068,0.9291666746139526,0.9583333134651184,0.9916666746139526
66,0.953000009059906,0.9604000151157378,0.9663000106811525,0.925000011920929,0.9583333134651184,0.9916666746139526
67,0.9527999758720398,0.9597499966621398,0.9667999744415284,0.9208333492279052,0.9583333134651184,0.9916666746139526
68,0.9526000022888184,0.9605000019073486,0.9682000279426576,0.925000011920929,0.9583333134651184,0.9916666746139526
69,0.9545000195503236,0.9600500166416168,0.967199981212616,0.9208333492279052,0.9583333134651184,0.9916666746139526
70,0.9567000269889832,0.9646000266075134,0.971400022506714,0.9291666746139526,0.962499976158142,0.9916666746139526
71,0.9564999938011168,0.9653000235557556,0.9699000120162964,0.925000011920929,0.962499976158142,0.9916666746139526
72,0.9573000073432922,0.964900016784668,0.9696000218391418,0.9333333373069764,0.962499976158142,0.9916666746139526
73,0.9562000036239624,0.9639000296592712,0.9702000021934508,0.9333333373069764,0.962499976158142,0.9958333373069764
74,0.9574000239372252,0.9648000001907348,0.9700000286102296,0.9333333373069764,0.962499976158142,0.987500011920929
75,0.9564999938011168,0.964299976825714,0.9696999788284302,0.9291666746139526,0.962499976158142,0.9916666746139526
76,0.9567000269889832,0.9634499847888947,0.9700999855995178,0.9375,0.962499976158142,0.987500011920929
77,0.9560999870300292,0.9627000093460083,0.9686999917030334,0.9333333373069764,0.962499976158142,0.9916666746139526
78,0.957099974155426,0.9639000296592712,0.9697999954223632,0.9333333373069764,0.962499976158142,0.9916666746139526
79,0.9571999907493592,0.9638500213623047,0.9703999757766724,0.9375,0.962499976158142,0.987500011920929
80,0.9606000185012816,0.9678000211715698,0.9735000133514404,0.9375,0.9666666388511658,0.9958333373069764
81,0.9593999981880188,0.9674000144004822,0.9718999862670898,0.9375,0.9666666388511658,0.9916666746139526
82,0.9599000215530396,0.967199981212616,0.9728000164031982,0.9333333373069764,0.9666666388511658,0.9916666746139526
83,0.9593999981880188,0.9671000242233276,0.973800003528595,0.925000011920929,0.9645833075046539,0.9916666746139526
84,0.9598000049591064,0.9660000205039978,0.973200023174286,0.9375,0.9666666388511658,0.987500011920929
85,0.9599000215530396,0.9668500125408173,0.9718000292778016,0.9416666626930236,0.9645833075046539,0.9916666746139526
86,0.960200011730194,0.967199981212616,0.9728999733924866,0.9375,0.9666666388511658,0.987500011920929
87,0.9595999717712402,0.9665000140666962,0.9721999764442444,0.9375,0.9666666388511658,0.9958333373069764
88,0.9592999815940856,0.9661499857902527,0.9715999960899352,0.9375,0.9645833075046539,0.9916666746139526
89,0.9595999717712402,0.9661999940872192,0.972000002861023,0.9375,0.962499976158142,0.9916666746139526
90,0.9641000032424928,0.9700999855995178,0.9764999747276306,0.9375,0.9666666388511658,0.9958333373069764
91,0.9639000296592712,0.9699000120162964,0.9740999937057496,0.9416666626930236,0.9666666388511658,0.9916666746139526
92,0.962499976158142,0.9697999954223632,0.9753000140190125,0.9375,0.9666666388511658,0.9916666746139526
93,0.9624000191688538,0.9686500132083893,0.9733999967575072,0.9375,0.9666666388511658,0.9958333373069764
94,0.9621999859809875,0.9689000248908995,0.9728999733924866,0.9333333373069764,0.9666666388511658,0.9916666746139526
95,0.9621000289916992,0.9685999751091005,0.973200023174286,0.9375,0.9666666388511658,0.9958333373069764
96,0.9621000289916992,0.9685999751091005,0.9740999937057496,0.9416666626930236,0.9666666388511658,0.9958333373069764
97,0.962000012397766,0.9680000245571136,0.9735000133514404,0.9416666626930236,0.9666666388511658,0.9916666746139526
98,0.9624000191688538,0.9681000113487244,0.9739999771118164,0.9458333253860474,0.9666666388511658,0.9916666746139526
99,0.9617999792099,0.9683000147342682,0.9732999801635742,0.9416666626930236,0.9666666388511658,0.987500011920929
100,0.9657999873161316,0.9722999930381776,0.97680002450943,0.9333333373069764,0.9708333611488342,0.9916666746139526
101,0.965499997138977,0.971450001001358,0.9768999814987184,0.9458333253860474,0.9708333611488342,0.9916666746139526
102,0.9649999737739564,0.971450001001358,0.9751999974250792,0.9416666626930236,0.9708333611488342,0.9916666746139526
103,0.9648000001907348,0.9708999991416932,0.975600004196167,0.9458333253860474,0.9708333611488342,0.987500011920929
104,0.9648000001907348,0.9711999893188477,0.9760000109672546,0.9375,0.9708333611488342,0.987500011920929
105,0.963800013065338,0.9708999991416931,0.9751999974250792,0.9458333253860474,0.96875,0.9916666746139526
106,0.9653000235557556,0.9708999991416932,0.9750999808311462,0.9375,0.9708333611488342,0.9916666746139526
107,0.963800013065338,0.9706000089645386,0.9746999740600586,0.9416666626930236,0.9666666388511658,0.9958333373069764
108,0.9646000266075134,0.9706000089645386,0.9749000072479248,0.949999988079071,0.9708333611488342,0.9916666746139526
109,0.964900016784668,0.97079998254776,0.9746000170707704,0.9458333253860474,0.9666666388511658,0.9958333373069764
110,0.9678999781608582,0.9739999771118164,0.979200005531311,0.9458333253860474,0.9708333611488342,0.9958333373069764
111,0.9670000076293944,0.9734499752521515,0.9781000018119812,0.9416666626930236,0.9708333611488342,0.9958333373069764
112,0.9661999940872192,0.9733999967575072,0.9783999919891356,0.9416666626930236,0.9708333611488342,0.9958333373069764
113,0.9656999707221984,0.9722999930381776,0.977299988269806,0.9458333253860474,0.9708333611488342,0.9958333373069764
114,0.9666000008583068,0.972100019454956,0.9768999814987184,0.949999988079071,0.9708333611488342,0.9958333373069764
115,0.96670001745224,0.9724000096321106,0.9764999747276306,0.9458333253860474,0.9708333611488342,0.9958333373069764
116,0.964900016784668,0.9719499945640564,0.9769999980926514,0.9458333253860474,0.9708333611488342,0.9958333373069764
117,0.9656999707221984,0.9713499844074249,0.977299988269806,0.9541666507720948,0.9708333611488342,0.9958333373069764
118,0.9661999940872192,0.9721999764442444,0.9763000011444092,0.9416666626930236,0.9708333611488342,0.9916666746139526
119,0.9657999873161316,0.972100019454956,0.9764000177383424,0.9458333253860474,0.9708333611488342,0.9958333373069764
120,0.9689000248908995,0.9754000008106232,0.9800999760627748,0.9416666626930236,0.975000023841858,0.9958333373069764
121,0.9674000144004822,0.9747999906539917,0.9793999791145324,0.9458333253860474,0.9729166924953461,0.9958333373069764
122,0.9689000248908995,0.9751999974250792,0.97979998588562,0.949999988079071,0.9708333611488342,0.9916666746139526
123,0.9689000248908995,0.9749999940395355,0.978600025177002,0.9458333253860474,0.975000023841858,0.9916666746139526
124,0.9681000113487244,0.9740999937057496,0.9783999919891356,0.9416666626930236,0.9708333611488342,0.9958333373069764
125,0.9674000144004822,0.973699986934662,0.9782999753952026,0.9416666626930236,0.9708333611488342,0.9958333373069764
126,0.9674000144004822,0.9737499952316284,0.9779000282287598,0.9458333253860474,0.9708333611488342,0.9958333373069764
127,0.9678999781608582,0.9738500118255615,0.9778000116348268,0.9458333253860474,0.9708333611488342,0.9958333373069764
128,0.9668999910354614,0.973800003528595,0.9776999950408936,0.949999988079071,0.9708333611488342,0.9916666746139526
129,0.9668999910354614,0.9728999733924866,0.9771999716758728,0.949999988079071,0.9708333611488342,0.9958333373069764
130,0.9708999991416932,0.9769999980926514,0.9810000061988832,0.9416666626930236,0.975000023841858,0.9958333373069764
131,0.9703999757766724,0.9762499928474426,0.979300022125244,0.9541666507720948,0.975000023841858,0.9958333373069764
132,0.9707000255584716,0.9760000109672546,0.9793999791145324,0.9416666626930236,0.9708333611488342,0.9958333373069764
133,0.9690999984741212,0.9754499793052673,0.980400025844574,0.9458333253860474,0.975000023841858,0.9958333373069764
134,0.9700000286102296,0.975600004196167,0.9796000123023988,0.9375,0.975000023841858,0.9958333373069764
135,0.9704999923706056,0.975849986076355,0.9797000288963318,0.949999988079071,0.9708333611488342,0.9958333373069764
136,0.9682999849319458,0.9749000072479248,0.9796000123023988,0.9458333253860474,0.975000023841858,0.9958333373069764
137,0.968500018119812,0.9746999740600586,0.9793999791145324,0.949999988079071,0.9708333611488342,0.9958333373069764
138,0.9686999917030334,0.9746999740600586,0.9782999753952026,0.949999988079071,0.9708333611488342,0.9916666746139526
139,0.9679999947547911,0.9743500053882599,0.9785000085830688,0.9291666746139526,0.9708333611488342,0.9958333373069764
140,0.9721999764442444,0.9778000116348268,0.981599986553192,0.9416666626930236,0.975000023841858,0.9958333373069764
141,0.9713000059127808,0.977500021457672,0.9807000160217284,0.949999988079071,0.975000023841858,0.9958333373069764
142,0.9715999960899352,0.9776999950408936,0.9801999926567078,0.949999988079071,0.9708333611488342,0.9958333373069764
143,0.971400022506714,0.9763000011444092,0.9805999994277954,0.949999988079071,0.975000023841858,0.9958333373069764
144,0.9704999923706056,0.976500004529953,0.9811999797821044,0.9458333253860474,0.975000023841858,0.9958333373069764
145,0.9697999954223632,0.9765999913215636,0.97979998588562,0.9458333253860474,0.975000023841858,0.9958333373069764
146,0.9697999954223632,0.9761000275611876,0.9800000190734864,0.949999988079071,0.9708333611488342,0.9916666746139526
147,0.9703999757766724,0.9760000109672546,0.9796000123023988,0.9416666626930236,0.975000023841858,0.9958333373069764
148,0.9692999720573424,0.9759000241756438,0.9800000190734864,0.9458333253860474,0.975000023841858,0.9958333373069764
149,0.9699000120162964,0.9753999710083008,0.9804999828338624,0.9458333253860474,0.975000023841858,0.9958333373069764
150,0.9726999998092652,0.9788999855518341,0.9835000038146972,0.9416666626930236,0.975000023841858,0.9958333373069764
151,0.9717000126838684,0.977299988269806,0.9836999773979188,0.9458333253860474,0.975000023841858,0.9958333373069764
152,0.9717000126838684,0.9779000282287598,0.9814000129699708,0.949999988079071,0.975000023841858,0.9958333373069764
153,0.971400022506714,0.9773499965667725,0.9819999933242798,0.949999988079071,0.975000023841858,0.9958333373069764
154,0.9707000255584716,0.9780000150203705,0.9818000197410583,0.949999988079071,0.975000023841858,0.9958333373069764
155,0.9713000059127808,0.9778000116348268,0.9817000031471252,0.9458333253860474,0.975000023841858,0.9958333373069764
156,0.9710000157356262,0.9772999882698059,0.98089998960495,0.9458333253860474,0.975000023841858,0.9958333373069764
157,0.9708999991416932,0.97680002450943,0.9804999828338624,0.9541666507720948,0.975000023841858,0.9958333373069764
158,0.971400022506714,0.977500021457672,0.980400025844574,0.949999988079071,0.975000023841858,0.9958333373069764
159,0.970300018787384,0.9763000011444092,0.980400025844574,0.9541666507720948,0.975000023841858,0.9958333373069764
160,0.9739999771118164,0.9794999957084656,0.983299970626831,0.949999988079071,0.975000023841858,0.9958333373069764
161,0.9731000065803528,0.9787999987602234,0.9822999835014344,0.9458333253860474,0.975000023841858,0.9958333373069764
162,0.9724000096321106,0.9789999723434448,0.9828000068664552,0.9541666507720948,0.975000023841858,0.9958333373069764
163,0.9725000262260436,0.9785500168800354,0.9819999933242798,0.949999988079071,0.975000023841858,0.9958333373069764
164,0.972100019454956,0.9782000184059144,0.9830999970436096,0.9458333253860474,0.975000023841858,0.9958333373069764
165,0.9724000096321106,0.977999985218048,0.9825000166893004,0.9458333253860474,0.975000023841858,0.9958333373069764
166,0.972000002861023,0.9781000018119812,0.9824000000953674,0.9458333253860474,0.975000023841858,0.9916666746139526
167,0.9715999960899352,0.9775499999523163,0.9814000129699708,0.9458333253860474,0.975000023841858,0.9958333373069764
168,0.9710000157356262,0.9769999980926514,0.9818000197410583,0.949999988079071,0.975000023841858,0.9958333373069764
169,0.9715999960899352,0.9771000146865844,0.9811999797821044,0.9458333253860474,0.975000023841858,0.9958333373069764
170,0.9749000072479248,0.9807999730110168,0.9842000007629396,0.9541666507720948,0.9791666865348816,0.9958333373069764
171,0.973900020122528,0.9798000156879426,0.982699990272522,0.949999988079071,0.9791666865348816,0.9958333373069764
172,0.9733999967575072,0.979200005531311,0.9833999872207642,0.9458333253860474,0.975000023841858,0.9958333373069764
173,0.9732999801635742,0.979750007390976,0.9829999804496764,0.9541666507720948,0.9791666865348816,0.9958333373069764
174,0.9739999771118164,0.979300022125244,0.9829000234603882,0.949999988079071,0.975000023841858,0.9958333373069764
175,0.9726999998092652,0.9792499840259552,0.9825000166893004,0.949999988079071,0.9791666865348816,0.9958333373069764
176,0.9724000096321106,0.9786999821662904,0.9829999804496764,0.949999988079071,0.9791666865348816,0.9958333373069764
177,0.9735000133514404,0.979099988937378,0.9824000000953674,0.949999988079071,0.9791666865348816,0.9958333373069764
178,0.9726999998092652,0.9789999723434448,0.9825999736785888,0.949999988079071,0.975000023841858,0.9958333373069764
179,0.972599983215332,0.9786500036716461,0.9830999970436096,0.9416666626930236,0.975000023841858,0.9958333373069764
180,0.975499987602234,0.9812999963760376,0.9848999977111816,0.949999988079071,0.9791666865348816,0.9958333373069764
181,0.9743000268936156,0.9803000092506408,0.9836000204086304,0.9541666507720948,0.9791666865348816,0.9958333373069764
182,0.9743000268936156,0.980400025844574,0.9848999977111816,0.949999988079071,0.9791666865348816,0.9958333373069764
183,0.9749000072479248,0.9810000061988832,0.9832000136375428,0.949999988079071,0.9791666865348816,0.9916666746139526
184,0.974399983882904,0.9807000160217284,0.9836999773979188,0.9541666507720948,0.9791666865348816,0.9916666746139526
185,0.973900020122528,0.9798500239849091,0.9847999811172484,0.9541666507720948,0.9791666865348816,0.9958333373069764
186,0.9743000268936156,0.979750007390976,0.9829999804496764,0.9458333253860474,0.9791666865348816,0.9958333373069764
187,0.9742000102996826,0.9796000123023988,0.9839000105857848,0.9458333253860474,0.9791666865348816,0.9958333373069764
188,0.9740999937057496,0.9796000123023988,0.9837999939918518,0.9541666507720948,0.975000023841858,0.9958333373069764
189,0.973699986934662,0.9793999791145324,0.983299970626831,0.9541666507720948,0.975000023841858,0.9916666746139526
190,0.9765999913215636,0.9818000197410583,0.9847000241279602,0.9541666507720948,0.9791666865348816,1.0
191,0.9757000207901,0.9814000129699708,0.9850999712944032,0.962499976158142,0.9791666865348816,0.9958333373069764
192,0.975600004196167,0.9816499948501587,0.9843999743461608,0.9583333134651184,0.9791666865348816,0.9958333373069764
193,0.975600004196167,0.9811999797821044,0.9847000241279602,0.9583333134651184,0.9791666865348816,0.9958333373069764
194,0.9753999710083008,0.9811999797821044,0.9851999878883362,0.9583333134651184,0.9791666865348816,0.9958333373069764
195,0.9765999913215636,0.98089998960495,0.9843999743461608,0.9541666507720948,0.9791666865348816,0.9958333373069764
196,0.975000023841858,0.9810999929904938,0.984499990940094,0.9541666507720948,0.9791666865348816,0.9958333373069764
197,0.9745000004768372,0.980650007724762,0.9847000241279602,0.9541666507720948,0.9791666865348816,0.9958333373069764
198,0.9749000072479248,0.9811500012874603,0.9840999841690063,0.9583333134651184,0.9791666865348816,0.9958333373069764
199,0.9742000102996826,0.9801999926567078,0.9839000105857848,0.9583333134651184,0.9791666865348816,0.9958333373069764
200,0.9776999950408936,0.983299970626831,0.9865000247955322,0.9541666507720948,0.9791666865348816,0.9958333373069764
201,0.9789000153541564,0.9842000007629396,0.9865999817848206,0.9666666388511658,0.9833333492279052,0.9958333373069764
202,0.9782999753952026,0.9839000105857848,0.9869999885559082,0.9583333134651184,0.9791666865348816,0.9958333373069764
203,0.978600025177002,0.9846999943256378,0.9866999983787536,0.9541666507720948,0.9812500178813934,0.9958333373069764
204,0.9787999987602234,0.9842000007629396,0.9868999719619752,0.9583333134651184,0.9833333492279052,0.9958333373069764
205,0.979200005531311,0.9847500026226044,0.9866999983787536,0.9541666507720948,0.9833333492279052,0.9958333373069764
206,0.9800999760627748,0.9858999848365784,0.9868000149726868,0.9541666507720948,0.9833333492279052,1.0
207,0.9804999828338624,0.9858999848365784,0.9869999885559082,0.9541666507720948,0.9833333492279052,0.9958333373069764
208,0.9801999926567078,0.9860000014305116,0.9868000149726868,0.9541666507720948,0.9833333492279052,0.9958333373069764
209,0.9815000295639038,0.9861499965190887,0.9869999885559082,0.9583333134651184,0.9833333492279052,0.9958333373069764
210,0.9799000024795532,0.9857000112533568,0.9869999885559082,0.9583333134651184,0.9833333492279052,0.9958333373069764
211,0.9800000190734864,0.9858999848365784,0.9868000149726868,0.9541666507720948,0.9833333492279052,0.9958333373069764
212,0.9807999730110168,0.9860000014305116,0.9865999817848206,0.9541666507720948,0.9833333492279052,1.0
213,0.9803000092506408,0.986050009727478,0.9865000247955322,0.9541666507720948,0.9833333492279052,0.9958333373069764
214,0.9818999767303468,0.9860000014305116,0.9865000247955322,0.9541666507720948,0.9833333492279052,0.9958333373069764
215,0.9811999797821044,0.9860000014305115,0.9865999817848206,0.9541666507720948,0.9833333492279052,0.9958333373069764
216,0.9807000160217284,0.9861000180244446,0.9866999983787536,0.9541666507720948,0.9833333492279052,1.0
217,0.9807000160217284,0.9859499931335449,0.9864000082015992,0.9541666507720948,0.9833333492279052,1.0
218,0.98089998960495,0.9861000180244446,0.9865000247955322,0.9541666507720948,0.9833333492279052,0.9958333373069764
219,0.9810000061988832,0.9860000014305116,0.9865000247955322,0.9541666507720948,0.9833333492279052,0.9958333373069764
220,0.9815000295639038,0.9860000014305116,0.9864000082015992,0.9541666507720948,0.9833333492279052,0.9958333373069764
221,0.9807999730110168,0.9861999750137328,0.9864000082015992,0.9541666507720948,0.9833333492279052,0.9958333373069764
222,0.9810000061988832,0.9861000180244446,0.9864000082015992,0.9541666507720948,0.9833333492279052,1.0
223,0.98089998960495,0.9861999750137328,0.9864000082015992,0.9541666507720948,0.9833333492279052,0.9958333373069764
224,0.9807999730110168,0.9861000180244446,0.9864000082015992,0.9541666507720948,0.9833333492279052,0.9958333373069764
225,0.9811000227928162,0.9860000014305116,0.9864000082015992,0.9541666507720948,0.9833333492279052,1.0
226,0.9807000160217284,0.9861000180244446,0.9864000082015992,0.9541666507720948,0.9833333492279052,1.0
227,0.9811000227928162,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,1.0
228,0.9810000061988832,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,1.0
229,0.9810000061988832,0.9861000180244446,0.9864000082015992,0.9541666507720948,0.9833333492279052,1.0
230,0.9822999835014344,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,1.0
231,0.9814000129699708,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,0.9958333373069764
232,0.9851999878883362,0.9861499965190887,0.986299991607666,0.9541666507720948,0.9833333492279052,1.0
233,0.9854000210762024,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,0.9958333373069764
234,0.98580002784729,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9854166805744171,1.0
235,0.9855999946594238,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,0.9958333373069764
236,0.98580002784729,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,1.0
237,0.9857000112533568,0.9861000180244446,0.9861999750137328,0.9541666507720948,0.9833333492279052,0.9958333373069764
238,0.9858999848365784,0.9861000180244446,0.986299991607666,0.9541666507720948,0.9833333492279052,0.9958333373069764
239,0.9858999848365784,0.9861000180244446,0.9861999750137328,0.9541666507720948,0.9833333492279052,1.0
240,0.9858999848365784,0.9861000180244446,0.9861999750137328,0.9541666507720948,0.9833333492279052,1.0
241,0.98580002784729,0.9861000180244446,0.9861999750137328,0.9541666507720948,0.9833333492279052,0.9958333373069764
242,0.98580002784729,0.9861000180244446,0.9861999750137328,0.9541666507720948,0.9833333492279052,0.9958333373069764
243,0.9858999848365784,0.9860000014305116,0.9861999750137328,0.9541666507720948,0.9833333492279052,0.9958333373069764
244,0.9858999848365784,0.9860000014305116,0.9861999750137328,0.9541666507720948,0.9833333492279052,1.0
245,0.98580002784729,0.9860000014305116,0.9861999750137328,0.975000023841858,0.9833333492279052,1.0
246,0.9858999848365784,0.9860000014305116,0.9861999750137328,0.975000023841858,0.9833333492279052,1.0
247,0.98580002784729,0.9858999848365784,0.9861000180244446,0.975000023841858,0.9833333492279052,0.9958333373069764
248,0.9860000014305116,0.9861000180244446,0.9861999750137328,0.975000023841858,0.9833333492279052,0.9958333373069764
249,0.9858999848365784,0.9859499931335449,0.9860000014305116,0.9833333492279052,0.9895833432674408,0.9958333373069764


==> data/f50-e1metrics_varcorr_proc.csv <==
index,test_acc_min,test_acc_median,test_acc_max,val_acc_min,val_acc_median,val_acc_max
0,0.3549000024795532,0.4770499914884567,0.5928000211715698,0.3416666686534881,0.4791666567325592,0.5916666388511658
1,0.5763000249862671,0.6452999711036682,0.6863999962806702,0.5249999761581421,0.637499988079071,0.7291666865348816
2,0.6919999718666077,0.7304999828338623,0.7649999856948853,0.6625000238418579,0.7166666388511658,0.800000011920929
3,0.7414000034332275,0.7752000093460083,0.8098999857902527,0.7166666388511658,0.7687499821186066,0.824999988079071
4,0.7839000225067139,0.8151499927043915,0.8428999781608582,0.7583333253860474,0.800000011920929,0.8458333611488342
5,0.8154000043869019,0.8371999859809875,0.8593000173568726,0.7708333134651184,0.8374999761581421,0.8833333253860474
6,0.8440999984741211,0.8587999939918518,0.8729000091552734,0.800000011920929,0.8541666865348816,0.9166666865348816
7,0.8597000241279602,0.8726000189781189,0.88919997215271,0.8208333253860474,0.8666666746139526,0.9041666388511658
8,0.8683000206947327,0.8846000134944916,0.8952999711036682,0.824999988079071,0.8770833313465118,0.9208333492279052
9,0.8766999840736389,0.8912999927997589,0.9017000198364258,0.824999988079071,0.8791666626930237,0.9333333373069764
10,0.8101999759674072,0.8553500175476074,0.8949999809265137,0.762499988079071,0.8479166924953461,0.912500023841858
11,0.8472999930381775,0.876550018787384,0.9032999873161316,0.8125,0.8708333373069763,0.9208333492279052
12,0.8686000108718872,0.8900500237941742,0.9070000052452089,0.8291666507720947,0.8854166567325592,0.925000011920929
13,0.883899986743927,0.8982999920845032,0.9139000177383424,0.8458333611488342,0.8958333134651184,0.9333333373069764
14,0.8899999856948853,0.9047499895095825,0.9168999791145324,0.8541666865348816,0.90625,0.9416666626930236
15,0.8988000154495239,0.9107999801635742,0.9186000227928162,0.8583333492279053,0.9083333611488342,0.9458333253860474
16,0.9047999978065492,0.915000021457672,0.9243000149726868,0.8583333492279053,0.912500023841858,0.9416666626930236
17,0.9110999703407288,0.9185000061988832,0.9265999794006348,0.8791666626930237,0.9187500178813934,0.9458333253860474
18,0.9135000109672546,0.9208999872207642,0.9276999831199646,0.862500011920929,0.9208333492279052,0.9458333253860474
19,0.916800022125244,0.9232000112533568,0.930299997329712,0.8708333373069763,0.9229166805744171,0.9458333253860474
20,0.9061999917030334,0.9160500168800354,0.9257000088691713,0.8541666865348816,0.9145833551883698,0.962499976158142
21,0.912999987602234,0.9217000007629396,0.9280999898910522,0.8708333373069763,0.9208333492279052,0.9458333253860474
22,0.9146999716758728,0.9233999848365784,0.9325000047683716,0.8708333373069763,0.9208333492279052,0.9583333134651184
23,0.9182999730110168,0.9265000224113464,0.9337999820709229,0.875,0.9208333492279052,0.9583333134651184
24,0.9226999878883362,0.9286999702453612,0.9343000054359436,0.8833333253860474,0.925000011920929,0.9541666507720948
25,0.9244999885559082,0.9301500022411346,0.9366000294685364,0.8916666507720947,0.9270833432674408,0.9583333134651184
26,0.9271000027656556,0.9319999814033508,0.9369999766349792,0.887499988079071,0.9291666746139526,0.962499976158142
27,0.9286999702453612,0.9340000152587892,0.9394999742507936,0.8958333134651184,0.9333333373069764,0.9583333134651184
28,0.9297000169754028,0.9352499842643738,0.940500020980835,0.8916666507720947,0.9375,0.9708333611488342
29,0.9304999709129332,0.9357500076293945,0.9412999749183656,0.8958333134651184,0.9375,0.9708333611488342
30,0.9301000237464904,0.9354000091552734,0.9401999711990356,0.8708333373069763,0.9375,0.975000023841858
31,0.9325000047683716,0.9370999932289124,0.9412000179290771,0.8916666507720947,0.9375,0.975000023841858
32,0.933899998664856,0.9384499788284302,0.9433000087738036,0.8958333134651184,0.9375,0.962499976158142
33,0.933899998664856,0.9380999803543092,0.9427000284194946,0.8999999761581421,0.9375,0.975000023841858
34,0.9351999759674072,0.9401999711990356,0.9437000155448914,0.8999999761581421,0.9375,0.9791666865348816
35,0.9362999796867372,0.9412999749183656,0.945900022983551,0.8958333134651184,0.9416666626930236,0.987500011920929
36,0.9375,0.9415000081062316,0.9463000297546388,0.8999999761581421,0.9416666626930236,0.9791666865348816
37,0.9366999864578248,0.9419000148773192,0.9466000199317932,0.9041666388511658,0.9416666626930236,0.9791666865348816
38,0.9383999705314636,0.9433000087738036,0.9472000002861024,0.8999999761581421,0.9458333253860474,0.9791666865348816
39,0.9383000135421752,0.9430999755859376,0.948199987411499,0.8999999761581421,0.9416666626930236,0.9791666865348816
40,0.9412000179290771,0.9455999732017516,0.9495999813079834,0.8916666507720947,0.9458333253860474,0.9833333492279052
41,0.9412000179290771,0.9455499947071075,0.949999988079071,0.912500023841858,0.9479166567325592,0.987500011920929
42,0.9413999915122986,0.9459500014781952,0.9503999948501588,0.912500023841858,0.9479166567325592,0.9833333492279052
43,0.9424999952316284,0.9470000267028807,0.9516000151634216,0.9083333611488342,0.949999988079071,0.987500011920929
44,0.9434000253677368,0.947050005197525,0.9517999887466432,0.912500023841858,0.949999988079071,0.9833333492279052
45,0.9435999989509584,0.9484999775886536,0.9520000219345092,0.9041666388511658,0.949999988079071,0.9833333492279052
46,0.9437999725341796,0.9478999972343444,0.9521999955177308,0.9083333611488342,0.9458333253860474,0.9833333492279052
47,0.9435999989509584,0.948199987411499,0.9527999758720398,0.9041666388511658,0.949999988079071,0.9833333492279052
48,0.944100022315979,0.9487000107765198,0.9528999924659728,0.9083333611488342,0.949999988079071,0.987500011920929
49,0.9449999928474426,0.9490000009536744,0.9532999992370604,0.9041666388511658,0.949999988079071,0.9833333492279052
50,0.94760000705719,0.9517999887466432,0.9550999999046326,0.9083333611488342,0.9541666507720948,0.9916666746139526
51,0.9473999738693236,0.9512500166893005,0.9556000232696532,0.9166666865348816,0.9541666507720948,0.9833333492279052
52,0.948199987411499,0.9524500072002411,0.9567000269889832,0.9166666865348816,0.949999988079071,0.9916666746139526
53,0.9484999775886536,0.9525000154972076,0.9560999870300292,0.9208333492279052,0.9541666507720948,0.987500011920929
54,0.9487000107765198,0.9519500136375427,0.9557999968528748,0.925000011920929,0.9520833194255829,0.9916666746139526
55,0.948099970817566,0.9523000121116638,0.9567999839782716,0.9208333492279052,0.9541666507720948,0.987500011920929
56,0.9484999775886536,0.9526000022888184,0.9569000005722046,0.912500023841858,0.9541666507720948,0.987500011920929
57,0.9485999941825868,0.9535000026226044,0.9581000208854676,0.9208333492279052,0.9541666507720948,0.9833333492279052
58,0.9484999775886536,0.953000009059906,0.95660001039505,0.9166666865348816,0.9541666507720948,0.9833333492279052
59,0.9484999775886536,0.9533999860286713,0.9581000208854676,0.9166666865348816,0.9520833194255829,0.987500011920929
60,0.953000009059906,0.9564499855041504,0.9593999981880188,0.9208333492279052,0.9583333134651184,0.9916666746139526
61,0.9526000022888184,0.956299990415573,0.9598000049591064,0.9208333492279052,0.9541666507720948,0.9916666746139526
62,0.9520999789237976,0.9563999772071838,0.9592999815940856,0.9208333492279052,0.9541666507720948,0.987500011920929
63,0.9527999758720398,0.95660001039505,0.9598000049591064,0.9208333492279052,0.9583333134651184,0.9916666746139526
64,0.9526000022888184,0.9563000202178956,0.958899974822998,0.925000011920929,0.9583333134651184,0.987500011920929
65,0.9527000188827516,0.9564999938011168,0.9598000049591064,0.9166666865348816,0.9583333134651184,0.9833333492279052
66,0.9537000060081482,0.9567999839782716,0.9595999717712402,0.925000011920929,0.9541666507720948,0.9833333492279052
67,0.9524999856948853,0.9562000036239624,0.9603000283241272,0.912500023841858,0.9583333134651184,0.9833333492279052
68,0.9524000287055968,0.9567000269889832,0.9610999822616576,0.9291666746139526,0.9583333134651184,0.987500011920929
69,0.9524000287055968,0.9570000171661376,0.961300015449524,0.9291666746139526,0.9541666507720948,0.9833333492279052
70,0.95660001039505,0.9603000283241272,0.9632999897003174,0.925000011920929,0.962499976158142,0.9916666746139526
71,0.9567999839782716,0.959500014781952,0.9623000025749208,0.9291666746139526,0.9583333134651184,0.9916666746139526
72,0.9567000269889832,0.9596999883651732,0.9628000259399414,0.9291666746139526,0.962499976158142,0.9916666746139526
73,0.9559999704360962,0.9596499800682068,0.9634000062942504,0.9333333373069764,0.9583333134651184,0.987500011920929
74,0.9563999772071838,0.9597499966621399,0.9635000228881836,0.9291666746139526,0.962499976158142,0.9833333492279052
75,0.9557999968528748,0.9600000083446503,0.9629999995231628,0.9291666746139526,0.962499976158142,0.987500011920929
76,0.9556000232696532,0.9595999717712402,0.9629999995231628,0.925000011920929,0.9583333134651184,0.987500011920929
77,0.9567000269889832,0.9596999883651732,0.963599979877472,0.9291666746139526,0.9583333134651184,0.9833333492279052
78,0.9562000036239624,0.959500014781952,0.9628000259399414,0.9291666746139526,0.9583333134651184,0.987500011920929
79,0.9562000036239624,0.9593999981880188,0.9632999897003174,0.9333333373069764,0.9583333134651184,0.987500011920929
80,0.960099995136261,0.9635000228881836,0.9656999707221984,0.9333333373069764,0.962499976158142,0.9958333373069764
81,0.958899974822998,0.962499976158142,0.9657999873161316,0.9375,0.962499976158142,0.9916666746139526
82,0.959500014781952,0.9625499844551086,0.9645000100135804,0.9375,0.962499976158142,0.987500011920929
83,0.9589999914169312,0.9621999859809875,0.965399980545044,0.9291666746139526,0.9583333134651184,0.9916666746139526
84,0.958299994468689,0.9617999792099,0.9650999903678894,0.9291666746139526,0.962499976158142,0.987500011920929
85,0.9587000012397766,0.9618499875068665,0.9646000266075134,0.9375,0.962499976158142,0.987500011920929
86,0.9587000012397766,0.962000012397766,0.9650999903678894,0.9375,0.962499976158142,0.9833333492279052
87,0.9589999914169312,0.9621000289916992,0.9649999737739564,0.9375,0.962499976158142,0.9916666746139526
88,0.9580000042915344,0.9617500007152557,0.9657999873161316,0.9291666746139526,0.962499976158142,0.987500011920929
89,0.9587000012397766,0.9625999927520752,0.9656999707221984,0.9333333373069764,0.962499976158142,0.987500011920929
90,0.9628000259399414,0.9656499922275543,0.9678999781608582,0.9333333373069764,0.9666666388511658,0.9916666746139526
91,0.9617000222206116,0.9645000100135804,0.9670000076293944,0.9333333373069764,0.9645833075046539,0.987500011920929
92,0.9613999724388124,0.9643999934196472,0.967199981212616,0.9375,0.962499976158142,0.9916666746139526
93,0.9616000056266784,0.9646999835968018,0.9675999879837036,0.9375,0.962499976158142,0.987500011920929
94,0.9610000252723694,0.9642000198364258,0.9670000076293944,0.9375,0.962499976158142,0.9916666746139526
95,0.960200011730194,0.9639000296592712,0.9664999842643738,0.9333333373069764,0.962499976158142,0.9916666746139526
96,0.961300015449524,0.9641000032424928,0.9667999744415284,0.9375,0.962499976158142,0.987500011920929
97,0.9610000252723694,0.9639999866485596,0.96670001745224,0.9416666626930236,0.962499976158142,0.987500011920929
98,0.9603999853134156,0.9639999866485596,0.9671000242233276,0.9333333373069764,0.9583333134651184,0.987500011920929
99,0.9605000019073486,0.963599979877472,0.9668999910354614,0.9333333373069764,0.962499976158142,0.987500011920929
100,0.9646999835968018,0.9674499928951263,0.9695000052452089,0.9333333373069764,0.9666666388511658,0.9958333373069764
101,0.9632999897003174,0.9661999940872192,0.9684000015258788,0.9416666626930236,0.9666666388511658,0.9916666746139526
102,0.963800013065338,0.9663000106811525,0.9690999984741212,0.9416666626930236,0.9666666388511658,0.987500011920929
103,0.9635000228881836,0.9661499857902527,0.968999981880188,0.9375,0.9645833075046539,0.987500011920929
104,0.962000012397766,0.9659500122070312,0.968999981880188,0.9416666626930236,0.9666666388511658,0.987500011920929
105,0.9613999724388124,0.965499997138977,0.9692999720573424,0.9333333373069764,0.962499976158142,0.987500011920929
106,0.9628000259399414,0.9656499922275543,0.9684000015258788,0.9333333373069764,0.9645833075046539,0.987500011920929
107,0.962000012397766,0.9653000235557556,0.9675999879837036,0.9333333373069764,0.962499976158142,0.987500011920929
108,0.962499976158142,0.9656000137329102,0.968999981880188,0.9375,0.9666666388511658,0.987500011920929
109,0.9617000222206116,0.9652000069618224,0.9682999849319458,0.9375,0.962499976158142,0.9916666746139526
110,0.966099977493286,0.968999981880188,0.9710999727249146,0.925000011920929,0.9708333611488342,0.9958333373069764
111,0.9650999903678894,0.9678999781608582,0.970300018787384,0.9375,0.9708333611488342,0.9958333373069764
112,0.965499997138977,0.9679999947547911,0.9706000089645386,0.9375,0.9666666388511658,0.9916666746139526
113,0.9646999835968018,0.9672999978065492,0.9695000052452089,0.9416666626930236,0.9666666388511658,0.9958333373069764
114,0.9646999835968018,0.9668999910354614,0.9690999984741212,0.9375,0.9666666388511658,0.987500011920929
115,0.963699996471405,0.9666000008583068,0.9692000150680542,0.9375,0.9666666388511658,0.9916666746139526
116,0.963599979877472,0.9667999744415284,0.9699000120162964,0.9416666626930236,0.9666666388511658,0.9916666746139526
117,0.9634000062942504,0.9670500159263611,0.9700999855995178,0.9416666626930236,0.9666666388511658,0.9916666746139526
118,0.964299976825714,0.9668999910354614,0.970300018787384,0.9416666626930236,0.9666666388511658,0.987500011920929
119,0.963800013065338,0.9671000242233276,0.9706000089645386,0.9416666626930236,0.9645833075046539,0.9916666746139526
120,0.9679999947547911,0.970300018787384,0.9722999930381776,0.9458333253860474,0.9708333611488342,0.9958333373069764
121,0.9664999842643738,0.9695000052452089,0.972100019454956,0.9458333253860474,0.9708333611488342,0.9958333373069764
122,0.9674000144004822,0.9692999720573424,0.9717000126838684,0.9375,0.9666666388511658,0.9958333373069764
123,0.9656000137329102,0.9690499901771545,0.9724000096321106,0.9416666626930236,0.9708333611488342,0.9916666746139526
124,0.966099977493286,0.9690999984741212,0.9721999764442444,0.9458333253860474,0.9666666388511658,0.9958333373069764
125,0.9642000198364258,0.9678000211715698,0.971400022506714,0.9333333373069764,0.9666666388511658,0.9916666746139526
126,0.9650999903678894,0.968500018119812,0.9713000059127808,0.9375,0.9666666388511658,0.987500011920929
127,0.964299976825714,0.9681000113487244,0.971400022506714,0.9416666626930236,0.9666666388511658,0.9916666746139526
128,0.964900016784668,0.9681000113487244,0.9711999893188475,0.9458333253860474,0.9666666388511658,0.987500011920929
129,0.9646999835968018,0.967849999666214,0.9708999991416932,0.9458333253860474,0.9666666388511658,0.987500011920929
130,0.968999981880188,0.9715999960899352,0.9735999703407288,0.9416666626930236,0.9708333611488342,0.9958333373069764
131,0.9678999781608582,0.9706500172615051,0.9732999801635742,0.9458333253860474,0.9708333611488342,0.9958333373069764
132,0.9677000045776368,0.9703999757766724,0.973200023174286,0.9375,0.9708333611488342,0.9916666746139526
133,0.9674000144004822,0.970300018787384,0.9725000262260436,0.9416666626930236,0.9708333611488342,0.9958333373069764
134,0.9671000242233276,0.9699000120162964,0.9729999899864196,0.9333333373069764,0.9708333611488342,0.9916666746139526
135,0.9670000076293944,0.9699500203132629,0.9729999899864196,0.949999988079071,0.9708333611488342,0.9916666746139526
136,0.9664000272750854,0.9696999788284302,0.9728999733924866,0.9416666626930236,0.9708333611488342,0.9916666746139526
137,0.9667999744415284,0.9694499969482422,0.9726999998092652,0.9458333253860474,0.9708333611488342,0.9916666746139526
138,0.9659000039100648,0.9689000248908995,0.972599983215332,0.9458333253860474,0.9666666388511658,0.987500011920929
139,0.9659000039100648,0.969300001859665,0.9724000096321106,0.9458333253860474,0.9666666388511658,0.987500011920929
140,0.970300018787384,0.9726999998092652,0.9747999906539916,0.9458333253860474,0.975000023841858,0.9958333373069764
141,0.9690999984741212,0.9711999893188475,0.973900020122528,0.9375,0.9708333611488342,0.9916666746139526
142,0.9692000150680542,0.9709999859333038,0.9735000133514404,0.9416666626930236,0.9708333611488342,0.987500011920929
143,0.9678999781608582,0.9713500142097473,0.9740999937057496,0.949999988079071,0.9708333611488342,0.9958333373069764
144,0.9681000113487244,0.9706000089645386,0.9729999899864196,0.9458333253860474,0.9666666388511658,0.987500011920929
145,0.9678000211715698,0.97079998254776,0.973800003528595,0.9458333253860474,0.9708333611488342,0.9916666746139526
146,0.967199981212616,0.9704999923706056,0.973200023174286,0.9375,0.9666666388511658,0.9916666746139526
147,0.9670000076293944,0.9702000021934508,0.9729999899864196,0.9416666626930236,0.9708333611488342,0.9916666746139526
148,0.96670001745224,0.9703499972820282,0.973699986934662,0.9416666626930236,0.9708333611488342,0.9916666746139526
149,0.9675999879837036,0.9700999855995178,0.9731000065803528,0.9458333253860474,0.9708333611488342,0.9916666746139526
150,0.9714999794960022,0.973800003528595,0.9761000275611876,0.9416666626930236,0.9708333611488342,0.9958333373069764
151,0.9697999954223632,0.9727999866008759,0.9747999906539916,0.9375,0.9708333611488342,0.9958333373069764
152,0.9703999757766724,0.9726999998092652,0.9751999974250792,0.9541666507720948,0.9708333611488342,0.9916666746139526
153,0.9697999954223632,0.9722000062465668,0.9745000004768372,0.949999988079071,0.9708333611488342,0.9958333373069764
154,0.9686999917030334,0.971750020980835,0.974399983882904,0.9458333253860474,0.9708333611488342,0.9916666746139526
155,0.9685999751091005,0.9718000292778016,0.9751999974250792,0.9333333373069764,0.9708333611488342,0.9916666746139526
156,0.9689000248908995,0.9715500175952911,0.973900020122528,0.9458333253860474,0.9708333611488342,0.987500011920929
157,0.9689000248908995,0.9716500043869019,0.9743000268936156,0.949999988079071,0.9708333611488342,0.987500011920929
158,0.9685999751091005,0.9713000059127808,0.9739999771118164,0.9458333253860474,0.96875,0.987500011920929
159,0.9679999947547911,0.9710000157356262,0.9739999771118164,0.9458333253860474,0.96875,0.9958333373069764
160,0.972000002861023,0.9745000004768372,0.9771000146865844,0.949999988079071,0.9708333611488342,0.9958333373069764
161,0.9710999727249146,0.9735499918460846,0.9757000207901,0.9458333253860474,0.9729166924953461,0.9958333373069764
162,0.97079998254776,0.97325000166893,0.975499987602234,0.949999988079071,0.9708333611488342,0.9958333373069764
163,0.9706000089645386,0.9728000164031982,0.9749000072479248,0.9458333253860474,0.9708333611488342,0.9958333373069764
164,0.9696000218391418,0.972599983215332,0.9753000140190125,0.9458333253860474,0.9708333611488342,0.9958333373069764
165,0.9696999788284302,0.972599983215332,0.975000023841858,0.9416666626930236,0.9708333611488342,0.9958333373069764
166,0.9695000052452089,0.9721499979496002,0.9746999740600586,0.9458333253860474,0.9708333611488342,0.9958333373069764
167,0.968999981880188,0.9720500111579895,0.9745000004768372,0.9416666626930236,0.9708333611488342,0.9958333373069764
168,0.9690999984741212,0.9718999862670898,0.9743000268936156,0.949999988079071,0.9708333611488342,0.987500011920929
169,0.9690999984741212,0.9719000160694122,0.973699986934662,0.9458333253860474,0.9708333611488342,0.9916666746139526
170,0.972599983215332,0.975600004196167,0.9778000116348268,0.9458333253860474,0.975000023841858,0.9958333373069764
171,0.9707000255584716,0.973699986934662,0.97680002450943,0.949999988079071,0.9708333611488342,0.9958333373069764
172,0.9706000089645386,0.9732999801635742,0.9763000011444092,0.9458333253860474,0.9708333611488342,0.9916666746139526
173,0.9706000089645386,0.9733499884605408,0.9763000011444092,0.9458333253860474,0.9708333611488342,0.9916666746139526
174,0.9710000157356262,0.9739999771118164,0.9763000011444092,0.949999988079071,0.9708333611488342,0.9958333373069764
175,0.9707000255584716,0.9735000133514404,0.975600004196167,0.9458333253860474,0.9729166924953461,0.9958333373069764
176,0.9700000286102296,0.9726999998092652,0.975000023841858,0.949999988079071,0.975000023841858,0.987500011920929
177,0.9700000286102296,0.972599983215332,0.9751999974250792,0.9416666626930236,0.9708333611488342,0.9958333373069764
178,0.9697999954223632,0.9728999733924866,0.9753999710083008,0.949999988079071,0.9729166924953461,0.9958333373069764
179,0.9700000286102296,0.972599983215332,0.9757000207901,0.9416666626930236,0.9708333611488342,0.9916666746139526
180,0.973200023174286,0.976199984550476,0.9787999987602234,0.949999988079071,0.975000023841858,0.9958333373069764
181,0.972100019454956,0.9745000004768372,0.9769999980926514,0.9458333253860474,0.975000023841858,0.9958333373069764
182,0.972000002861023,0.9745000004768372,0.9767000079154968,0.949999988079071,0.975000023841858,0.9958333373069764
183,0.9718999862670898,0.974399983882904,0.9768999814987184,0.9458333253860474,0.9708333611488342,0.9916666746139526
184,0.9707000255584716,0.973800003528595,0.9768999814987184,0.9416666626930236,0.9708333611488342,0.9958333373069764
185,0.9715999960899352,0.9739499986171722,0.9760000109672546,0.9458333253860474,0.975000023841858,0.9916666746139526
186,0.9715999960899352,0.973699986934662,0.9760000109672546,0.949999988079071,0.975000023841858,0.987500011920929
187,0.9703999757766724,0.9731000065803528,0.9757999777793884,0.9416666626930236,0.9708333611488342,0.9916666746139526
188,0.97079998254776,0.9733499884605408,0.9760000109672546,0.9416666626930236,0.9708333611488342,0.987500011920929
189,0.9703999757766724,0.9732999801635742,0.9753999710083008,0.9458333253860474,0.9708333611488342,0.9916666746139526
190,0.9739999771118164,0.9764999747276306,0.9785000085830688,0.9458333253860474,0.975000023841858,0.9958333373069764
191,0.9729999899864196,0.9754499793052673,0.977299988269806,0.9458333253860474,0.9708333611488342,0.9916666746139526
192,0.9728999733924866,0.9753000140190125,0.9775999784469604,0.9375,0.9708333611488342,0.9916666746139526
193,0.9718999862670898,0.9749000072479248,0.9767000079154968,0.949999988079071,0.975000023841858,0.9958333373069764
194,0.972100019454956,0.9748499989509583,0.9771000146865844,0.9458333253860474,0.9729166924953461,0.9916666746139526
195,0.9721999764442444,0.9747499823570251,0.9765999913215636,0.9458333253860474,0.9729166924953461,0.9916666746139526
196,0.9718000292778016,0.974399983882904,0.9769999980926514,0.949999988079071,0.975000023841858,0.9958333373069764
197,0.9713000059127808,0.9740999937057496,0.97680002450943,0.9458333253860474,0.975000023841858,0.9916666746139526
198,0.9714999794960022,0.9739499986171722,0.976199984550476,0.9416666626930236,0.9708333611488342,0.9958333373069764
199,0.9708999991416932,0.973800003528595,0.9769999980926514,0.9458333253860474,0.975000023841858,0.9916666746139526
200,0.975600004196167,0.9775999784469604,0.9789000153541564,0.9541666507720948,0.975000023841858,0.9958333373069764
201,0.9758999943733216,0.9776999950408936,0.979099988937378,0.9541666507720948,0.975000023841858,0.9958333373069764
202,0.9760000109672546,0.9779000282287598,0.979200005531311,0.949999988079071,0.9791666865348816,0.9916666746139526
203,0.9757999777793884,0.9781000018119812,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
204,0.9761000275611876,0.9781000018119812,0.979099988937378,0.9541666507720948,0.975000023841858,0.9958333373069764
205,0.9763000011444092,0.9782000184059144,0.9796000123023988,0.949999988079071,0.9791666865348816,0.9958333373069764
206,0.9764999747276306,0.9783999919891356,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
207,0.9768999814987184,0.9785000085830688,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
208,0.9769999980926514,0.9783999919891356,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
209,0.9767000079154968,0.9783999919891356,0.9796000123023988,0.9541666507720948,0.9791666865348816,0.9958333373069764
210,0.9769999980926514,0.978600025177002,0.979300022125244,0.9541666507720948,0.9791666865348816,0.9958333373069764
211,0.9768999814987184,0.9785000085830688,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
212,0.9771000146865844,0.9785000085830688,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
213,0.977400004863739,0.978600025177002,0.9793999791145324,0.9583333134651184,0.9791666865348816,0.9958333373069764
214,0.9769999980926514,0.978600025177002,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
215,0.977400004863739,0.978600025177002,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
216,0.9771000146865844,0.978600025177002,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
217,0.9775999784469604,0.9785500168800354,0.9793999791145324,0.9541666507720948,0.9791666865348816,0.9958333373069764
218,0.977299988269806,0.978600025177002,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
219,0.977400004863739,0.9785500168800354,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
220,0.977299988269806,0.978600025177002,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
221,0.977500021457672,0.978600025177002,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
222,0.9779000282287598,0.978600025177002,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
223,0.9782999753952026,0.9786500036716461,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
224,0.9781000018119812,0.978600025177002,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
225,0.977299988269806,0.978600025177002,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
226,0.9781000018119812,0.978600025177002,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
227,0.9781000018119812,0.9786500036716461,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
228,0.9779000282287598,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
229,0.9775999784469604,0.9786500036716461,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
230,0.9771999716758728,0.978600025177002,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
231,0.9783999919891356,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
232,0.977400004863739,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
233,0.9782999753952026,0.9786999821662904,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
234,0.977400004863739,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
235,0.9783999919891356,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
236,0.977500021457672,0.9787999987602234,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
237,0.9783999919891356,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
238,0.977400004863739,0.9786999821662904,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
239,0.9776999950408936,0.9787999987602234,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
240,0.9782999753952026,0.9787999987602234,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
241,0.9783999919891356,0.9787499904632568,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
242,0.9781000018119812,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
243,0.9779000282287598,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
244,0.977400004863739,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
245,0.977400004863739,0.9786999821662904,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
246,0.977400004863739,0.9786999821662904,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
247,0.977500021457672,0.9786999821662904,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
248,0.977400004863739,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
249,0.9783999919891356,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
250,0.977400004863739,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
251,0.977500021457672,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
252,0.977400004863739,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
253,0.977500021457672,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
254,0.9778000116348268,0.9786999821662904,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
255,0.9781000018119812,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
256,0.977299988269806,0.9787499904632568,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
257,0.977999985218048,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
258,0.977999985218048,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
259,0.9782000184059144,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
260,0.9782000184059144,0.9787999987602234,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
261,0.9775999784469604,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
262,0.977500021457672,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
263,0.9778000116348268,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
264,0.9781000018119812,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
265,0.9783999919891356,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
266,0.9775999784469604,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
267,0.9781000018119812,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
268,0.9782000184059144,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
269,0.9783999919891356,0.9786999821662904,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
270,0.9781000018119812,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
271,0.977400004863739,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
272,0.9775999784469604,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
273,0.9781000018119812,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
274,0.9782999753952026,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
275,0.977500021457672,0.9786999821662904,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
276,0.9771000146865844,0.9787499904632568,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
277,0.977400004863739,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
278,0.977500021457672,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
279,0.9775999784469604,0.9787999987602234,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
280,0.977500021457672,0.9787999987602234,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
281,0.9775999784469604,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
282,0.9771000146865844,0.9787999987602234,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
283,0.977400004863739,0.9787999987602234,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
284,0.9771999716758728,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
285,0.977400004863739,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
286,0.977400004863739,0.9788500070571899,0.979200005531311,0.9541666507720948,0.9791666865348816,0.9958333373069764
287,0.9782000184059144,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
288,0.977400004863739,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
289,0.9781000018119812,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
290,0.9775999784469604,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
291,0.9782000184059144,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
292,0.977400004863739,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
293,0.977500021457672,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
294,0.978600025177002,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
295,0.977400004863739,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
296,0.978600025177002,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
297,0.9782999753952026,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
298,0.9782999753952026,0.9789000153541564,0.979099988937378,0.9541666507720948,0.9812500178813934,0.9958333373069764
299,0.9779000282287598,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
300,0.978600025177002,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
301,0.9786999821662904,0.9789000153541564,0.979099988937378,0.9541666507720948,0.9791666865348816,0.9958333373069764
302,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
303,0.9786999821662904,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
304,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
305,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
306,0.9789000153541564,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
307,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
308,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
309,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
310,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9916666746139526
311,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
312,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
313,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9541666507720948,0.9791666865348816,0.9958333373069764
314,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
315,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
316,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
317,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
318,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
319,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.975000023841858,0.9958333373069764
320,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9770833551883698,0.9958333373069764
321,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.975000023841858,0.9958333373069764
322,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
323,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
324,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9791666865348816,0.9958333373069764
325,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9541666507720948,0.9770833551883698,0.9958333373069764
326,0.9787999987602234,0.9789000153541564,0.9789999723434448,0.9583333134651184,0.9791666865348816,0.9958333373069764
327,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9583333134651184,0.9791666865348816,0.9958333373069764
328,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9583333134651184,0.9791666865348816,0.9958333373069764
329,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9583333134651184,0.9791666865348816,0.9958333373069764
330,0.9789000153541564,0.9789000153541564,0.9789000153541564,0.9583333134651184,0.9833333492279052,0.9958333373069764
331,0.9789000153541564,0.9789000153541564,0.9789999723434448,0.9583333134651184,0.9833333492279052,0.9958333373069764

